On the Correlation between Individual Fairness and Predictive Accuracy in Probabilistic Models

We investigate individual fairness in generative probabilistic classifiers by analysing the robustness of posterior inferences to perturbations in private features. Building on established results in robustness analysis, we hypothesise a correlation between robustness and predictive accuracy, specifically, instances exhibiting greater robustness are more likely to be classified accurately. We empirically assess this hypothesis using a benchmark of fourteen datasets with fairness concerns, employing Bayesian networks as the underlying generative models. To address the computational complexity associated with robustness analysis over multiple private features with Bayesian networks, we reformulate the problem as a most probable explanation task in an auxiliary Markov random field. Our experiments confirm the hypothesis about the correlation, suggesting novel directions to mitigate the traditional trade-off between fairness and accuracy.

==> Ratios/adult.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.0150036811828613,0.0350387096405029,0,2.3353408549181656
0.0115125179290771,0.0350282192230224,1,3.0426201669186397
0.0110106468200683,0.0378661155700683,2,3.439045515568849
0.0102670192718505,0.0370271205902099,3,3.6064138587650896
0.0115036964416503,0.0360405445098876,4,3.132953367875664
0.0105063915252685,0.0400531291961669,5,3.812263144756859
0.0115036964416503,0.0357804298400878,6,3.110341968911934
0.0110247135162353,0.0345447063446044,7,3.1333881187690644
0.0105085372924804,0.0345399379730224,8,3.286845448770322
0.0105047225952148,0.0346231460571289,9,3.2959600544711884
0.0115070343017578,0.0350298881530761,10,3.044215150008285
0.0105061531066894,0.0366079807281494,11,3.4844324422457387
0.0105085372924804,0.0350041389465332,12,3.3310191487431022
0.0110061168670654,0.0350432395935058,13,3.1839785109286685
0.0105061531066894,0.0355403423309326,14,3.3828121454182525
0.0115103721618652,0.0374073982238769,15,3.249886076473761
0.0108921527862548,0.0355446338653564,16,3.263324942541336
0.0105049610137939,0.0345199108123779,17,3.2860579650938586
0.0105042457580566,0.0350801944732666,18,3.3396205002496835
0.0115072727203369,0.0355420112609863,19,3.0886563762560875
0.0105090141296386,0.0340368747711181,20,3.23882662552749
0.0105049610137939,0.0339841842651367,21,3.2350604843285566
0.0105059146881103,0.0341219902038574,22,3.247883808010907
0.0105044841766357,0.0346176624298095,23,3.295512835062082
0.0105049610137939,0.0355455875396728,24,3.383695331472287
0.010507583618164,0.034536600112915,25,3.286826102740985
0.0115160942077636,0.0350399017333984,26,3.042689743695929
0.011075735092163,0.0350456237792968,27,3.1641803896243856
0.0105066299438476,0.0350441932678222,28,3.335436144140885
0.0115053653717041,0.0350401401519775,29,3.045547796174645
0.0105049610137939,0.0360407829284668,30,3.4308345248632723
0.0105104446411132,0.036036729812622,31,3.428658923872627
0.0105018615722656,0.0350477695465087,32,3.3372911369415177
0.0105063915252685,0.037027359008789,33,3.524269861801361
0.0115063190460205,0.0353760719299316,34,3.074490789664531
0.0107433795928955,0.0367434024810791,35,3.420097201571206
0.0115034580230712,0.0385994911193847,36,3.355468507119339
0.0095064640045166,0.0355350971221923,37,3.73799312818197
0.011509895324707,0.0363070964813232,38,3.15442455878698
0.0115106105804443,0.0366785526275634,39,3.1864993061165343
0.0115053653717041,0.0350198745727539,40,3.043786393683818
0.0105080604553222,0.0360236167907714,41,3.4281889549394338
0.0115048885345458,0.0360231399536132,42,3.1311159465340577
0.0105061531066894,0.0350193977355957,43,3.3332274315799197
0.0111360549926757,0.0358269214630126,44,3.217200479575248
0.0111887454986572,0.0360677242279052,45,3.223571778644336
0.0105078220367431,0.0365324020385742,46,3.4766864066435423
0.011589765548706,0.0360398292541503,47,3.1096253934294777
0.0105087757110595,0.036083698272705,48,3.4336728906232437
0.0110142230987548,0.0354931354522705,49,3.222481979349332
0.0105054378509521,0.0355207920074462,50,3.381181490139126
0.0105071067810058,0.0356707572937011,51,3.394917177218075
0.0115044116973876,0.0361158847808837,52,3.1393074005761483
0.0105469226837158,0.0355350971221923,53,3.3692384203268744
0.0110647678375244,0.0362775325775146,54,3.278652847508026
0.0105032920837402,0.0355317592620849,55,3.3829164207563496
0.0115065574645996,0.0350430011749267,56,3.0454809166632106
0.010033369064331,0.0350217819213867,57,3.4905306180643185
0.0102181434631347,0.0357522964477539,58,3.49890335526625
0.0105068683624267,0.0350196361541748,59,3.333023213596877
0.0105142593383789,0.0357730388641357,60,3.4023356009070276
0.0105044841766357,0.0365478992462158,61,3.4792664381851726
0.0116188526153564,0.035081148147583,62,3.0193298175774226
0.0105061531066894,0.0358424186706543,63,3.4115644714746236
0.0105059146881103,0.0357882976531982,64,3.4064904118915367
0.011505126953125,0.0355687141418457,65,3.0915533819628647
0.0105056762695312,0.0375869274139404,66,3.5777732389252144
0.0110423564910888,0.0360369682312011,67,3.263521537298945
0.0115058422088623,0.0811212062835693,68,7.050436188068546
0.0115101337432861,0.0358474254608154,69,3.1144230171717444
0.0110130310058593,0.0345880985260009,70,3.140652060962952
0.0106966495513916,0.0345144271850585,71,3.226657751030862
0.0105116367340087,0.0375533103942871,72,3.57254644015517
0.0115034580230712,0.0350456237792968,73,3.046529461750519
0.010507583618164,0.0355341434478759,74,3.3817616627337213
0.0105111598968505,0.0360820293426513,75,3.4327352734366356
0.0110156536102294,0.0350282192230224,76,3.1798584507499723
0.0105063915252685,0.0352060794830322,77,3.350920189711137
0.0105059146881103,0.0354921817779541,78,3.378304777033944
0.0115067958831787,0.0350620746612548,79,3.047075399374257
0.010505199432373,0.0360429286956787,80,3.4309609187054746
0.0109736919403076,0.0352697372436523,81,3.2140265496339118
0.0106852054595947,0.0345344543457031,82,3.231987861748895
0.0105113983154296,0.0350427627563476,83,3.3337869715115445
0.0110805034637451,0.0350477695465087,84,3.1630123722431382
0.0105066299438476,0.0355393886566162,85,3.3825678496868643
0.0115084648132324,0.0355520248413085,86,3.0892065465092164
0.0105056762695312,0.0355238914489746,87,3.381399782135092
0.0115106105804443,0.0348031520843505,88,3.023571325006734
0.010472297668457,0.0350549221038818,89,3.3473955013204693
0.0110149383544921,0.0363330841064453,90,3.2985281385281633
0.0115077495574951,0.0358784198760986,91,3.1177616176683878
0.0125627517700195,0.0360593795776367,92,2.870340848705691
0.0105071067810058,0.0352082252502441,93,3.350896301338794
0.0105071067810058,0.0350203514099121,94,3.33301565690948
0.0105094909667968,0.0365922451019287,95,3.4818284936479365
0.0115041732788085,0.0366623401641845,96,3.186873082981036
0.0105066299438476,0.0355544090270996,97,3.383997458473286
0.0110187530517578,0.0355341434478759,98,3.2248788298424755
0.0110096931457519,0.0366370677947998,99,3.3277101650136585
0.0111744403839111,0.0360639095306396,100,3.227357101709024
0.0105066299438476,0.0351777076721191,101,3.3481437777979624
0.0110700130462646,0.0355842113494873,102,3.214468781632974
0.0110116004943847,0.0347487926483154,103,3.1556532282510017
0.010505199432373,0.035027265548706,104,3.3342789705415194
0.0105054378509521,0.0360655784606933,105,3.43303905771283
0.0105061531066894,0.0355384349822998,106,3.3826305995552293
0.0115058422088623,0.0360450744628906,107,3.132762800721108
0.0099458694458007,0.0360417366027832,108,3.6237894333109897
0.0125033855438232,0.0375547409057617,109,3.003565776176047
0.0105063915252685,0.0350279808044433,110,3.333968729434736
0.0105037689208984,0.0355982780456543,111,3.3890956963864296
0.0115063190460205,0.0351457595825195,112,3.054474627546051
0.0095057487487792,0.0345175266265869,113,3.631226486079795
0.0115058422088623,0.0362763404846191,114,3.1528626784641185
0.011540412902832,0.0356099605560302,115,3.0856747376249913
0.0105066299438476,0.0355379581451416,116,3.3824316964691112
0.0110077857971191,0.0363314151763916,117,3.3005198180636897
0.0100259780883789,0.0358951091766357,118,3.5802102159231413
0.0112059116363525,0.0355358123779296,119,3.171166570924026
0.0105087757110595,0.0363683700561523,120,3.460761848583181
0.0105061531066894,0.0357003211975097,121,3.398039304679356
0.0105063915252685,0.0350604057312011,122,3.3370549390700632
0.011406660079956,0.0360419750213623,123,3.1597307861129256
0.0105040073394775,0.0346338748931884,124,3.297205892366712
0.0105068683624267,0.0350463390350341,125,3.3355646826567535
0.0110096931457519,0.0360381603240966,126,3.2733119667374164
0.0110175609588623,0.0369565486907959,127,3.354331219839434
0.0115065574645996,0.0355401039123535,128,3.0886826074344214
0.0105078220367431,0.0357129573822021,129,3.3987021532457673
0.011505126953125,0.0355396270751953,130,3.089025198938991
0.0105085372924804,0.035041332244873,131,3.334558489881132
0.0105037689208984,0.0360374450683593,132,3.430906119484298
0.0115129947662353,0.0345346927642822,133,2.999627244299955
0.0105090141296386,0.0350465774536132,134,3.334906302463829
0.0105066299438476,0.0359053611755371,135,3.4174003812290272
0.0100131034851074,0.035536766052246,136,3.5490261441020983
0.0115067958831787,0.036041259765625,137,3.1321716428734256
0.0110008716583251,0.0355174541473388,138,3.2286036280098176
0.0115072727203369,0.0350682735443115,139,3.047487827618359
0.0105061531066894,0.0350441932678222,140,3.3355875277992215
0.0107367038726806,0.0360069274902343,141,3.3536295605445026
0.0105128288269042,0.0355124473571777,142,3.378010613688965
0.0115032196044921,0.0350387096405029,143,3.045991543690951
0.0105090141296386,0.0357882976531982,144,3.405485729842571
0.0110127925872802,0.0350258350372314,145,3.180468056547829
0.0102758407592773,0.036046028137207,146,3.5078422273782017
0.0115048885345458,0.0356299877166748,147,3.096943321935577
0.0101180076599121,0.0350332260131835,148,3.4624628870351977
0.0110113620758056,0.0355305671691894,149,3.226718631590357
0.011019229888916,0.036792516708374,150,3.3389372106105877
0.0105035305023193,0.0365533828735351,151,3.4801044149358824
0.0115087032318115,0.0361135005950927,152,3.137929605767438
0.0100483894348144,0.0371224880218505,153,3.6943719451430854
0.0105237960815429,0.0355670452117919,154,3.3796782963298733
0.010507583618164,0.0368340015411376,155,3.5054683245598226
0.0110301971435546,0.0356864929199218,156,3.2353449766557336
0.0115065574645996,0.0350420475006103,157,3.045398035721684
0.0105116367340087,0.0350329875946044,158,3.3327814194016843
0.0120065212249755,0.0360398292541503,159,3.0016878810143313
0.0111241340637207,0.0360422134399414,160,3.240001714604141
0.0115084648132324,0.0355396270751953,161,3.0881292728402783
0.0105721950531005,0.0360369682312011,162,3.4086552556209764
0.0100126266479492,0.0355415344238281,163,3.549671397275935
0.0105111598968505,0.0365493297576904,164,3.4771928232812654
0.011505126953125,0.0360009670257568,165,3.1291238395225434
0.0105056762695312,0.0345275402069091,166,3.2865604575163485
0.0115053653717041,0.0345215797424316,167,3.000476614791633
0.0105063915252685,0.0355584621429443,168,3.384460026777422
0.0112013816833496,0.035038948059082,169,3.128091609552594
0.0110101699829101,0.0350306034088134,170,3.1816587267215337
0.0105066299438476,0.0364031791687011,171,3.4647817010075457
0.0105073451995849,0.0360553264617919,172,3.4314401760795192
0.0110151767730712,0.0350368022918701,173,3.180775307893793
0.0105066299438476,0.0365209579467773,174,3.4759916492693255
0.0115044116973876,0.0360374450683593,175,3.13248917165774
0.0105044841766357,0.0360205173492431,176,3.429061031798278
0.0105073451995849,0.0356607437133789,177,3.3938871366658536
0.0110237598419189,0.0355253219604492,178,3.22261392391376
0.0115082263946533,0.0360214710235595,179,3.130062773208477
0.0105047225952148,0.0365233421325683,180,3.4768497503404534
0.0104432106018066,0.0355169773101806,181,3.400963426327572
0.0115177631378173,0.0360262393951416,182,3.1278850731747934
0.0105061531066894,0.0371844768524169,183,3.539304679344629
0.0105080604553222,0.0345354080200195,184,3.2865635068294408
0.0115063190460205,0.0355489253997802,185,3.0895132715857483
0.0105094909667968,0.0370380878448486,186,3.524251361161546
0.0101518630981445,0.0355372428894043,187,3.5005636449037216
0.0115065574645996,0.0356125831604003,188,3.0949815589905048
0.0110514163970947,0.0370240211486816,189,3.3501607231462947
0.0105085372924804,0.0345175266265869,190,3.2847127688538182
0.0110094547271728,0.0358834266662597,191,3.2593282370011143
0.0105066299438476,0.0360338687896728,192,3.4296314786239583
0.0110645294189453,0.0345339775085449,193,3.1211429063954506
0.011134386062622,0.0355501174926757,194,3.192822423502722
0.0107059478759765,0.035872459411621,195,3.3507037234990307
0.0105049610137939,0.0357868671417236,196,3.406663489253546
0.0115087032318115,0.0350255966186523,197,3.043400799651968
0.0101068019866943,0.0357215404510498,198,3.534405888042285
0.0125062465667724,0.0360431671142578,199,2.8820131541321263
0.0100123882293701,0.0355925559997558,200,3.554851768067627
0.0115120410919189,0.0356776714324951,201,3.099161230195724
0.0110836029052734,0.0350239276885986,202,3.1599767681982525
0.0110230445861816,0.0349447727203369,203,3.1701561621317746
0.0110080242156982,0.0366327762603759,204,3.327824825106674
0.0105073451995849,0.0350263118743896,205,3.333507295046644
0.0105164051055908,0.0345940589904785,206,3.2895327484186954
0.0105063915252685,0.0351259708404541,207,3.3432954364944467
0.011507511138916,0.0355150699615478,208,3.086251191314797
0.0110080242156982,0.0345401763916015,209,3.137727144744543
0.0105116367340087,0.0350282192230224,210,3.332327791512644
0.0115087032318115,0.0355734825134277,211,3.091007022850162
0.0105040073394775,0.0345420837402343,212,3.2884672129287114
0.0115079879760742,0.0357491970062255,213,3.1064680533686895
0.0105078220367431,0.0340330600738525,214,3.238831030336049
0.0105061531066894,0.0345170497894287,215,3.2854127899060654
0.0110108852386474,0.0361196994781494,216,3.2803629040989275
0.0105068683624267,0.0340209007263183,217,3.2379677324196265
0.0115077495574951,0.0356218814849853,218,3.095468953943689
0.0106129646301269,0.0360455513000488,219,3.396369681448548
0.011502981185913,0.035353660583496,220,3.073434617696452
0.0105078220367431,0.0362560749053955,221,3.450389127130009
0.010505199432373,0.0360033512115478,222,3.4271935000680966
0.0115089416503906,0.0350253582000732,223,3.0433170367915174
0.0105042457580566,0.0346920490264892,224,3.3026692087702645
0.0105090141296386,0.0360274314880371,225,3.4282408457734244
0.0105035305023193,0.0356018543243408,226,3.389513108614242
0.0105059146881103,0.034560203552246,227,3.2895949166004836
0.0111451148986816,0.0360884666442871,228,3.2380524536858877
0.011077880859375,0.0340254306793212,229,3.0714746900826366
0.0135061740875244,0.035672903060913,230,2.6412293244364387
0.0155146121978759,0.0350346565246582,231,2.2581715919044876
0.014789342880249,0.0360407829284668,232,2.436942818913128
0.0115048885345458,0.035046100616455,233,3.0461921044451548
0.0105092525482177,0.0366418361663818,234,3.486626284625353
0.0105059146881103,0.0340356826782226,235,3.239668671281073
0.0110127925872802,0.0345785617828369,236,3.139854084128962
0.0115067958831787,0.0360302925109863,237,3.1312185317945427
0.0110161304473876,0.0350456237792968,238,3.181300725029779
0.0115046501159667,0.0350408554077148,239,3.045799311974159
0.0105049610137939,0.0351359844207763,240,3.3447039331835486
0.0115058422088623,0.0345191955566406,241,3.000145050664124
0.0105037689208984,0.0347006320953369,242,3.3036362810967965
0.0110259056091308,0.0356082916259765,243,3.229511741556038
0.0115039348602294,0.0350227355957031,244,3.044413587283187
0.0100138187408447,0.035771369934082,245,3.5722006618890085
0.0115053653717041,0.036210298538208,246,3.1472532482334166
0.0100319385528564,0.035027265548706,247,3.49157496969842
0.0116431713104248,0.0347039699554443,248,2.9806286474864323
0.0115103721618652,0.0360329151153564,249,3.1304735076018115
0.011505126953125,0.0350227355957031,250,3.044098143236072
0.0105082988739013,0.0335633754730224,251,3.193987521270576
0.0115065574645996,0.0360803604125976,252,3.1356346608097443
0.0105092525482177,0.0345594882965087,253,3.2884820436035445
0.0105714797973632,0.0355391502380371,254,3.361795218764121
0.0102794170379638,0.036027193069458,255,3.5047895164096246
0.0115046501159667,0.034677505493164,256,3.0142164380155214
0.0105061531066894,0.0340285301208496,257,3.2389143557391344
0.0120160579681396,0.0353922843933105,258,2.9454155836425406
0.0111570358276367,0.0360429286956787,259,3.2305111547995597
0.0105056762695312,0.0350446701049804,260,3.3357843137254997
0.0111012458801269,0.035280704498291,261,3.1780851338001086
0.0115082263946533,0.0345425605773925,262,3.0015537922890454
0.0110113620758056,0.0345244407653808,263,3.135346974125811
0.011507511138916,0.0360395908355712,264,3.131831931380264
0.0105080604553222,0.034548282623291,265,3.2877887189726565
0.0105061531066894,0.0345349311828613,266,3.2871147823719107
0.0110082626342773,0.0376338958740234,267,3.4186953131768276
0.0115106105804443,0.0365509986877441,268,3.1754178835518614
0.0115084648132324,0.0350387096405029,269,3.044603273254613
0.0115060806274414,0.0350048542022705,270,3.0422917530045597
0.011514663696289,0.0340263843536376,271,2.95504803710453
0.0106353759765625,0.0358664989471435,272,3.372377152080339
0.0105047225952148,0.0366468429565429,273,3.4886064457557953
0.0110583305358886,0.0360445976257324,274,3.2594972187486717
0.0105068683624267,0.0360393524169921,275,3.4300755633211657
0.0115115642547607,0.0357921123504638,276,3.109230992274719
0.0120172500610351,0.0341999530792236,277,2.8459050868978757
0.0105047225952148,0.0346441268920898,278,3.2979573309124017
0.0115065574645996,0.0360300540924072,279,3.131262691144171
0.0111083984375,0.0345194339752197,280,3.107507726648349
0.0120153427124023,0.035534381866455,281,2.9574172553377296
0.0115091800689697,0.0357081890106201,282,3.1025832245768914
0.0110154151916503,0.0353052616119384,283,3.2050777022639907
0.0114238262176513,0.0355265140533447,284,3.1098612125639313
0.0105035305023193,0.0355186462402343,285,3.3815911928271523
0.0125064849853515,0.034637451171875,286,2.769559249656869
0.0105040073394775,0.0358824729919433,287,3.4160746305921945
0.0112996101379394,0.0360341072082519,288,3.1889690678145017
0.0120089054107666,0.0345308780670166,289,2.8754392582739388
0.0110182762145996,0.0360288619995117,290,3.26991820660406
0.0110726356506347,0.0361230373382568,291,3.2623702682916487
0.0113890171051025,0.0358688831329345,292,3.1494274529506634
0.0115048885345458,0.0350253582000732,293,3.0443891824681604
0.01241135597229,0.0360181331634521,294,2.9020304666039203
0.0105068683624267,0.0350282192230224,295,3.33384011436612
0.011221170425415,0.0350236892700195,296,3.121215340486569
0.0120117664337158,0.0360431671142578,297,3.000655008832699


==> Ratios/census.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.013019323348999023,0.004507303237915039,0,0.3462010364971524
0.01151132583618164,0.0019991397857666016,1,0.17366720516962844
0.012508153915405273,0.002000093460083008,2,0.1599031698530393
0.010506868362426758,0.0035054683685302734,3,0.33363588917379566
0.011506795883178711,0.0030002593994140625,4,0.26073803949195035
0.011510848999023438,0.003000497817993164,5,0.2606669428334714
0.011013031005859375,0.0025017261505126953,6,0.22716054728091445
0.011514425277709961,0.003003835678100586,7,0.2608758670669842
0.011512041091918945,0.002999544143676758,8,0.2605571088329709
0.011505365371704102,0.0029990673065185547,9,0.2606668462606461
0.011507034301757812,0.0035088062286376953,10,0.30492706779380074
0.011505365371704102,0.0025069713592529297,11,0.2178958493068363
0.011509180068969727,0.003003358840942383,12,0.26095332794729975
0.011013031005859375,0.00250244140625,13,0.22722549359196398
0.01151132583618164,0.0030050277709960938,14,0.26104966654239675
0.011511802673339844,0.003000974655151367,15,0.2606867699444951
0.01050567626953125,0.002000093460083008,16,0.19038217138707333
0.011507272720336914,0.0035064220428466797,17,0.30471356055112403
0.011509180068969727,0.0030035972595214844,18,0.26097404346114805
0.011502742767333984,0.0029985904693603516,19,0.2606848236123202
0.011581659317016602,0.0035064220428466797,20,0.30275644852502215
0.011513471603393555,0.0020024776458740234,21,0.17392474788262824
0.01050877571105957,0.003000020980834961,22,0.28547768677541574
0.011509418487548828,0.003503084182739258,23,0.30436673985996604
0.010508537292480469,0.0030059814453125,24,0.28605136582266993
0.011505842208862305,0.0029997825622558594,25,0.26071820800265233
0.010507583618164062,0.003000974655151367,26,0.2856008349972772
0.011505126953125,0.0025048255920410156,27,0.2177138594164456
0.010508537292480469,0.0030040740966796875,28,0.2858698611489246
0.012003660202026367,0.0030002593994140625,29,0.24994537906925934
0.01151418685913086,0.002503633499145508,30,0.21743901933987658
0.010507345199584961,0.0030059814453125,31,0.28608381929159765
0.011511564254760742,0.004000186920166016,32,0.3474929064059814
0.011505603790283203,0.003000020980834961,33,0.2607443325458991
0.010509014129638672,0.0023508071899414062,34,0.22369435999818504
0.011508941650390625,0.0029914379119873047,35,0.2599229366920782
0.013361454010009766,0.003000497817993164,36,0.22456372006709255
0.011012792587280273,0.0025069713592529297,37,0.227641748392544
0.012032508850097656,0.003000020980834961,38,0.24932630577791867
0.011508941650390625,0.0030012130737304688,39,0.26077229035465693
0.011506319046020508,0.003000020980834961,40,0.260728124158223
0.010505914688110352,0.003179311752319336,41,0.30262112787926926
0.011507511138916016,0.002999544143676758,42,0.26065967761985664
0.010511159896850586,0.003000497817993164,43,0.2854582983645973
0.01201629638671875,0.002505779266357422,44,0.20853174603174604
0.01050257682800293,0.0035049915313720703,45,0.33372681664434406
0.011507511138916016,0.0030035972595214844,46,0.26101189242945344
0.011505365371704102,0.0025014877319335938,47,0.21741923451519987
0.01050710678100586,0.0030074119567871094,48,0.2862264579078738
0.011506319046020508,0.0029997825622558594,49,0.2607074034935041
0.01051020622253418,0.002001047134399414,50,0.19039085361704058
0.011507272720336914,0.003507852554321289,51,0.3048378742359888
0.01051187515258789,0.003002643585205078,52,0.2856430029485144
0.012017965316772461,0.0030002593994140625,53,0.24964786636776637
0.011500358581542969,0.0025010108947753906,54,0.21747242723277221
0.01050710678100586,0.0030083656311035156,55,0.2863172226004084
0.012121200561523438,0.0029985904693603516,56,0.24738394964594806
0.010505199432373047,0.0020003318786621094,57,0.19041350823839137
0.010507583618164062,0.0020029544830322266,58,0.1906198947177346
0.011507272720336914,0.003001689910888672,59,0.26085154874132394
0.011511802673339844,0.0030007362365722656,60,0.260666059150029
0.011013269424438477,0.0035059452056884766,61,0.3183382763622194
0.010511398315429688,0.0030035972595214844,62,0.28574668844129925
0.011514425277709961,0.001998424530029297,63,0.17355833937260587
0.010510444641113281,0.0035033226013183594,64,0.3333182106886852
0.011511087417602539,0.0030059814453125,65,0.26113792174975664
0.011504888534545898,0.0029993057250976562,66,0.2606983732255725
0.010507345199584961,0.0029997825622558594,67,0.2854938621769417
0.011504650115966797,0.0025064945220947266,68,0.21786794877108634
0.010513782501220703,0.003002166748046875,69,0.2855458297428455
0.01050877571105957,0.0030002593994140625,70,0.28550037434489645
0.012015581130981445,0.002505064010620117,71,0.20848463202174733
0.010512113571166992,0.0030059814453125,72,0.2859540495792792
0.011511087417602539,0.0030007362365722656,73,0.2606822559599014
0.010508298873901367,0.003000497817993164,74,0.2855360181508792
0.011501789093017578,0.0025060176849365234,75,0.21788068488039466
0.011505603790283203,0.003000497817993164,76,0.2607857764515728
0.011313915252685547,0.0029993057250976562,77,0.26509883255363087
0.01050567626953125,0.0025069713592529297,78,0.238630174291939
0.010508537292480469,0.003004312515258789,79,0.2858925492331428
0.012015581130981445,0.002506256103515625,80,0.20858384427644502
0.010512351989746094,0.0020003318786621094,81,0.1902839517372766
0.011510372161865234,0.0020034313201904297,82,0.17405443473217613
0.011508464813232422,0.001998424530029297,83,0.17364822871348665
0.011506319046020508,0.0029997825622558594,84,0.2607074034935041
0.010510683059692383,0.0035064220428466797,85,0.33360553476239085
0.011126279830932617,0.002002239227294922,86,0.179955857458161
0.011510372161865234,0.003000974655151367,87,0.2607191681511247
0.010510921478271484,0.00250244140625,88,0.238080116136642
0.011012792587280273,0.0030059814453125,89,0.2729536056807603
0.011512279510498047,0.003000020980834961,90,0.26059313258501426
0.010507345199584961,0.0019991397857666016,91,0.19026116947652652
0.011021614074707031,0.002504587173461914,92,0.22724322921173315
0.011507749557495117,0.0030028820037841797,93,0.26094433049495513
0.012505769729614258,0.0029997825622558594,94,0.23987188530684614
0.010506629943847656,0.0025038719177246094,95,0.23831351547608243
0.011072635650634766,0.0030059814453125,96,0.2714784031695448
0.01101231575012207,0.0030002593994140625,97,0.2724458204334365
0.011512517929077148,0.003000020980834961,98,0.26058773582951933
0.010506868362426758,0.002506256103515625,99,0.2385350246204815
0.011509418487548828,0.0030024051666259766,100,0.2608650619381033
0.011025667190551758,0.0029997825622558594,101,0.2720726565034058
0.011505126953125,0.003506898880004883,102,0.3048118368700265
0.011510133743286133,0.0030012130737304688,103,0.2607452824326284
0.010505199432373047,0.003002643585205078,104,0.2858245199945531
0.012011051177978516,0.0019953250885009766,105,0.16612410179046408
0.011510372161865234,0.0031304359436035156,106,0.2719665271966527
0.010509252548217773,0.003000020980834961,107,0.2854647337734522
0.011505842208862305,0.003001689910888672,108,0.2608839801902236
0.010506629943847656,0.003506898880004883,109,0.33377961332486156
0.011506319046020508,0.0019998550415039062,110,0.17380493566233604
0.01050710678100586,0.0029997825622558594,111,0.285500340367597
0.010502338409423828,0.0035016536712646484,112,0.333416572077185
0.012506961822509766,0.0030050277709960938,113,0.24026840520035075
0.011014699935913086,0.0025031566619873047,114,0.22725600121214745
0.011513233184814453,0.003002643585205078,115,0.26079933733692273
0.011506080627441406,0.0035064220428466797,116,0.30474513054289265
0.010507583618164062,0.003002166748046875,117,0.2857142857142857
0.011505603790283203,0.0030002593994140625,118,0.26076505449873594
0.010506629943847656,0.003506898880004883,119,0.33377961332486156
0.011510848999023438,0.003002643585205078,120,0.2608533554266777
0.010504961013793945,0.0030002593994140625,121,0.28560404893216224
0.012569189071655273,0.0025014877319335938,122,0.19901743204537264
0.010503768920898438,0.0030045509338378906,123,0.2860450335936081
0.011506319046020508,0.0040013790130615234,124,0.3477549159777046
0.01150822639465332,0.0035064220428466797,125,0.3046883092668172
0.011007308959960938,0.003004789352416992,126,0.27298128573904
0.010506629943847656,0.002997875213623047,127,0.2853317600072615
0.012012720108032227,0.0035021305084228516,128,0.2915351791207701
0.012014150619506836,0.004006624221801758,129,0.3334920918417971
0.011510133743286133,0.003000020980834961,130,0.26064171344532594
0.01102447509765625,0.002501964569091797,131,0.22694636678200691
0.011506319046020508,0.0030057430267333984,132,0.2612254201114772
0.011506319046020508,0.004002571105957031,133,0.3478585193012992
0.010504961013793945,0.002997875213623047,134,0.28537709085131974
0.010510921478271484,0.003324747085571289,135,0.31631356893344825
0.011508941650390625,0.002997875213623047,136,0.2604822671528008
0.011516809463500977,0.0029990673065185547,137,0.26040782527688644
0.010510444641113281,0.0034914016723632812,138,0.33218401234007805
0.010509014129638672,0.003003835678100586,139,0.28583420300376605
0.01150369644165039,0.0030024051666259766,140,0.26099481865284974
0.011504888534545898,0.0025098323822021484,141,0.2181535592166615
0.011506319046020508,0.0019974708557128906,142,0.1735977290151468
0.011505603790283203,0.004000663757324219,143,0.34771436860209703
0.010505914688110352,0.003042459487915039,144,0.2895949166004766
0.011508703231811523,0.002998828887939453,145,0.26057052888898097
0.011522054672241211,0.0035085678100585938,146,0.3045088666790821
0.010503768920898438,0.0025026798248291016,147,0.23826493553658978
0.011505842208862305,0.003005504608154297,148,0.26121552456536606
0.010509967803955078,0.002999544143676758,149,0.2853999364820108
0.012355804443359375,0.003000020980834961,150,0.24280256251929608
0.010504722595214844,0.00251007080078125,151,0.2389468906037222
0.011075735092163086,0.0030002593994140625,152,0.2708858034657195
0.012010812759399414,0.003000020980834961,153,0.24977668380411697
0.010506868362426758,0.003506898880004883,154,0.33377203930200366
0.011015892028808594,0.004004001617431641,155,0.36347502380746255
0.010505437850952148,0.0029985904693603516,156,0.2854322220457073
0.011505842208862305,0.0025091171264648438,157,0.21807331274995337
0.01050424575805664,0.004000186920166016,158,0.38081619683144946
0.011506795883178711,0.003503561019897461,159,0.30447755009013117
0.011508703231811523,0.003009319305419922,160,0.26148204926353297
0.01050424575805664,0.002998828887939453,161,0.2854873121793999
0.011511087417602539,0.003504514694213867,162,0.30444688386735985
0.011013269424438477,0.003006458282470703,163,0.2729850843201351
0.012015819549560547,0.003000497817993164,164,0.24971229017024485
0.010509967803955078,0.0029993057250976562,165,0.28537725148586723
0.010505914688110352,0.002506256103515625,166,0.23855667763531146
0.011507272720336914,0.003002166748046875,167,0.26089298663627886
0.011507749557495117,0.003000020980834961,168,0.26069571342739345
0.011505842208862305,0.0035080909729003906,169,0.3048964959903852
0.01150655746459961,0.0030007362365722656,170,0.26078488251626536
0.011011838912963867,0.001996278762817383,171,0.1812847771017819
0.011012554168701172,0.002507448196411133,172,0.2276899761853215
0.010508298873901367,0.004001140594482422,173,0.38076006806579693
0.011510610580444336,0.002998828887939453,174,0.26052735143644234
0.010505199432373047,0.0035119056701660156,175,0.33430166583450593
0.011507987976074219,0.0019974708557128906,176,0.1735725532443855
0.01150655746459961,0.0030057430267333984,177,0.26122000745928475
0.011507749557495117,0.002507448196411133,178,0.21789214162885615
0.010174036026000977,0.0039997100830078125,179,0.393129144892555
0.012015342712402344,0.003000020980834961,180,0.24968251448527662
0.01105499267578125,0.0035059452056884766,181,0.3171368184955142
0.011516571044921875,0.003003835678100586,182,0.26082726068234513
0.01050567626953125,0.0030002593994140625,183,0.28558460421205517
0.010506868362426758,0.002502918243408203,184,0.2382173409879961
0.011505842208862305,0.0030057430267333984,185,0.26123624608881246
0.011504173278808594,0.003000974655151367,186,0.26085965348586587
0.011059999465942383,0.0019989013671875,187,0.18073250123951798
0.012023210525512695,0.0035080909729003906,188,0.29177655713974104
0.010682344436645508,0.0030040740966796875,189,0.2812186139939739
0.01102757453918457,0.0029997825622558594,190,0.2720255983395672
0.01151275634765625,0.002504110336303711,191,0.21750745526838966
0.011505603790283203,0.0030062198638916016,192,0.2612831033196568
0.010506868362426758,0.003000974655151367,193,0.2856202772924278
0.011508703231811523,0.002998828887939453,194,0.26057052888898097
0.011507987976074219,0.002506732940673828,195,0.2178254744344079
0.010505914688110352,0.003004312515258789,196,0.2859639169408828
0.011010169982910156,0.003000497817993164,197,0.27252057167605026
0.011513233184814453,0.002503633499145508,198,0.2174570304410851
0.010511398315429688,0.0030059814453125,199,0.28597350753039374
0.011515140533447266,0.0030002593994140625,200,0.2605490910596712
0.01150655746459961,0.0030002593994140625,201,0.26074344204550165
0.010506153106689453,0.0035066604614257812,202,0.33377206916897384
0.011508941650390625,0.003000020980834961,203,0.2606687106397083
0.011504173278808594,0.003000020980834961,204,0.26077675536765316
0.010511398315429688,0.002510547637939453,205,0.23884050081654873
0.011535882949829102,0.003000020980834961,206,0.260059935930557
0.011511802673339844,0.0029997825622558594,207,0.2605832159721647
0.011009931564331055,0.003000497817993164,208,0.27252647307217565
0.011510610580444336,0.002003192901611328,209,0.17403011661384868
0.010505199432373047,0.0020020008087158203,210,0.190572375289365
0.011508703231811523,0.003092527389526367,211,0.2687120631435023
0.011509418487548828,0.0035092830657958984,212,0.3049053320628081
0.01050710678100586,0.002996683120727539,213,0.2852053551168595
0.011505126953125,0.0030019283294677734,214,0.2609209217506631
0.011014461517333984,0.0030159950256347656,215,0.27382137754881164
0.012054204940795898,0.0030002593994140625,216,0.2488973278743646
0.011102437973022461,0.0020008087158203125,217,0.18021345588077395
0.011051177978515625,0.002001047134399414,218,0.181070935450466
0.011387825012207031,0.0035071372985839844,219,0.3079725316137677
0.011503934860229492,0.003000974655151367,220,0.2608650597915069
0.010512590408325195,0.0030002593994140625,221,0.2853967749982991
0.012009859085083008,0.0025076866149902344,222,0.20880233458400332
0.011511564254760742,0.0029993057250976562,223,0.26054719052254416
0.010505199432373047,0.0029990673065185547,224,0.28548409059960966
0.01150655746459961,0.003503084182739258,225,0.3044424184658738
0.011009693145751953,0.0020067691802978516,226,0.18227294382606435
0.01151418685913086,0.0029997825622558594,227,0.26052925829295565
0.011506080627441406,0.003000497817993164,228,0.2607749689183589
0.010503530502319336,0.003507852554321289,229,0.33396890250822836
0.01150822639465332,0.003003358840942383,230,0.2609749528683006
0.01063394546508789,0.0030002593994140625,231,0.28213981435810054
0.012506484985351562,0.002501249313354492,232,0.19999618728076865
0.011505603790283203,0.0030074119567871094,233,0.26138671308384104
0.011505126953125,0.0029997825622558594,234,0.26073441644562334
0.011019229888916016,0.002000093460083008,235,0.18150936864425116
0.010501623153686523,0.0035076141357421875,236,0.3340068563125752
0.010507345199584961,0.0030024051666259766,237,0.2857434594177577
0.012009143829345703,0.0030007362365722656,238,0.24987095493349215
0.01050567626953125,0.0035059452056884766,239,0.33371913580246915
0.011276960372924805,0.002999544143676758,240,0.2659887101207214
0.01150822639465332,0.0030050277709960938,241,0.26111997348194493
0.011502504348754883,0.0024976730346679688,242,0.21714167271219814
0.011507987976074219,0.0020055770874023438,243,0.17427695367531285
0.011013269424438477,0.004010200500488281,244,0.3641244344381183
0.011509895324707031,0.0030007362365722656,245,0.26070925511641396
0.012009382247924805,0.002371549606323242,246,0.19747473744813485
0.01050257682800293,0.003000974655151367,247,0.28573698667453634
0.011507511138916016,0.002997875213623047,248,0.26051464799237556
0.011505126953125,0.003509044647216797,249,0.30499834217506633
0.01150822639465332,0.0020029544830322266,250,0.17404545360376225
0.010505914688110352,0.0019986629486083984,251,0.1902416884148417
0.011505603790283203,0.0029997825622558594,252,0.2607236105930623
0.011007547378540039,0.004509925842285156,253,0.4097121445125517
0.011006832122802734,0.0029990673065185547,254,0.27247324871117273
0.010504961013793945,0.0035037994384765625,255,0.33353759560609153
0.011507034301757812,0.002003192901611328,256,0.1740842035471573
0.011506795883178711,0.003002166748046875,257,0.26090379794045127
0.011505603790283203,0.003000020980834961,258,0.2607443325458991
0.010506868362426758,0.0035064220428466797,259,0.3337266559259343
0.011507987976074219,0.002002239227294922,260,0.17398690643904866
0.011507034301757812,0.001998424530029297,261,0.17366981601193437
0.01151132583618164,0.0035037994384765625,262,0.3043784433122074
0.01050710678100586,0.003006458282470703,263,0.2861356932153392
0.011505365371704102,0.003000020980834961,264,0.2607497357896264
0.010507583618164062,0.0029997825622558594,265,0.28548738428026865
0.012504816055297852,0.002506256103515625,266,0.20042326831779442
0.010507345199584961,0.0030031204223632812,267,0.2858115313925257
0.011505126953125,0.0029993057250976562,268,0.26069297082228116
0.011505365371704102,0.003509044647216797,269,0.30499202188283564
0.01101374626159668,0.0020024776458740234,270,0.18181621387596061
0.011017084121704102,0.00299835205078125,271,0.2721547750438226
0.011505365371704102,0.003000020980834961,272,0.2607497357896264
0.011508941650390625,0.003098726272583008,273,0.2692451110374544
0.010510444641113281,0.0029997825622558594,274,0.28540967244351695
0.011504173278808594,0.002003908157348633,275,0.17418967089447068
0.012508630752563477,0.0025038719177246094,276,0.20017154293338416
0.010511159896850586,0.003004312515258789,277,0.2858212171388391
0.012013912200927734,0.002504587173461914,278,0.20847390355229212
0.012725830078125,0.0035049915313720703,279,0.2754234112709832
0.01150655746459961,0.0020062923431396484,280,0.1743607807384692
0.011507749557495117,0.0029993057250976562,281,0.260633559160503
0.01050877571105957,0.001997709274291992,282,0.19009914467863057
0.011504650115966797,0.003508329391479492,283,0.30494881253367595
0.012010812759399414,0.003002643585205078,284,0.24999503741786927
0.011506319046020508,0.003000497817993164,285,0.26076956548766084
0.011508464813232422,0.0025014877319335938,286,0.21736067951108348
0.012511730194091797,0.003007173538208008,287,0.24034833644574868
0.011013031005859375,0.0030002593994140625,288,0.2724281260824385
0.011507749557495117,0.0019996166229248047,289,0.1737626121366565
0.011510848999023438,0.003507375717163086,290,0.3047017398508699
0.011017560958862305,0.0030024051666259766,291,0.27251087403432084
0.01050567626953125,0.0030002593994140625,292,0.28558460421205517
0.010504484176635742,0.0025014877319335938,293,0.23813522776277266
0.011509180068969727,0.0030083656311035156,294,0.2613883537381145
0.0105133056640625,0.00299835205078125,295,0.28519593613933236
0.011509418487548828,0.003504037857055664,296,0.3044496001988648
0.011547088623046875,0.002003192901611328,297,0.1734803435744962


==> Ratios/compas.dat <==
ID_row,Time_row,Row_Processing_Time,Ratio
0,0.004319906234741211,0.0014069080352783203,0.32568022517798995
1,0.003470182418823242,0.0010197162628173828,0.2938509103400893
2,0.0037369728088378906,0.0009698867797851562,0.2595380885542937
3,0.003782987594604492,0.0009539127349853516,0.25215856809730886
4,0.003228902816772461,0.0009379386901855469,0.2904821679096212
5,0.003019094467163086,0.0009050369262695312,0.2997709863381505
6,0.0025751590728759766,0.0009307861328125,0.36144801407277105
7,0.002471923828125,0.0008950233459472656,0.3620756172839506
8,0.002465963363647461,0.0008988380432128906,0.36449772793193463
9,0.002899169921875,0.0011661052703857422,0.4022203947368421
10,0.0028939247131347656,0.0012009143829345703,0.4149777558082056
11,0.002476930618286133,0.0009341239929199219,0.3771296563673116
12,0.0023088455200195312,0.0008318424224853516,0.36028500619578685
13,0.0026922225952148438,0.0008618831634521484,0.3201381509032944
14,0.002652883529663086,0.0008509159088134766,0.32075132560438574
15,0.0025310516357421875,0.0008218288421630859,0.324698568198945
16,0.0024559497833251953,0.0008168220520019531,0.332589069022425
17,0.0023610591888427734,0.0008320808410644531,0.35241845905281227
18,0.0024309158325195312,0.0008120536804199219,0.33405256963515106
19,0.002279996871948242,0.0008101463317871094,0.35532782599602636
20,0.002046823501586914,0.001074075698852539,0.5247524752475248
21,0.0020101070404052734,0.0011000633239746094,0.5472660419879017
22,0.0024666786193847656,0.0008938312530517578,0.36236226560989754
23,0.0025720596313476562,0.0010390281677246094,0.40396737115313314
24,0.0022249221801757812,0.0009899139404296875,0.44492070295756536
25,0.002007007598876953,0.0008609294891357422,0.42896174863387976
26,0.0019719600677490234,0.000823974609375,0.4178454842219804
27,0.0021991729736328125,0.0007851123809814453,0.35700346921075454
28,0.0022580623626708984,0.0007889270782470703,0.3493823249920811
29,0.002089977264404297,0.0007789134979248047,0.3726899383983573
30,0.0020651817321777344,0.0007691383361816406,0.37243130916647427
31,0.002207040786743164,0.0011239051818847656,0.5092362536458896
32,0.0027599334716796875,0.0010170936584472656,0.36852107809260537
33,0.002245187759399414,0.0008761882781982422,0.3902516725071679
34,0.002122640609741211,0.0009219646453857422,0.4343479725935078
35,0.0022399425506591797,0.0007529258728027344,0.3361362426822778
36,0.001888275146484375,0.0007522106170654297,0.39835858585858586
37,0.0021660327911376953,0.0007500648498535156,0.34628508530544855
38,0.002215147018432617,0.000743865966796875,0.33580884727155313
39,0.002047300338745117,0.0007460117340087891,0.364388028415046
40,0.0022559165954589844,0.0007512569427490234,0.3330162756288311
41,0.002074003219604492,0.0007429122924804688,0.3582020921945051
42,0.00220489501953125,0.0007479190826416016,0.3392084775086505
43,0.0022897720336914062,0.0008893013000488281,0.3883798417326114
44,0.002329111099243164,0.0007741451263427734,0.33237793018732725
45,0.002129793167114258,0.0007581710815429688,0.3559834322176201
46,0.0022110939025878906,0.0007529258728027344,0.3405218891524693
51,0.0025980472564697266,0.0007207393646240234,0.2774158025144535
52,0.0034770965576171875,0.0007181167602539062,0.20652770159078443
53,0.003559112548828125,0.0007376670837402344,0.2072615219721329
54,0.0023910999298095703,0.0007331371307373047,0.3066108285970685
55,0.002132892608642578,0.0007600784301757812,0.3563603845293986
56,0.002246856689453125,0.0010700225830078125,0.4762308998302207
57,0.0021560192108154297,0.0009069442749023438,0.42065686166095323
58,0.0020661354064941406,0.0011298656463623047,0.5468497576736672
59,0.0020470619201660156,0.0008189678192138672,0.4000698812019567
60,0.002035856246948242,0.0007936954498291016,0.38985829722449933
61,0.0020210742950439453,0.0008039474487304688,0.39778223428099563
62,0.0020329952239990234,0.0007910728454589844,0.38911692271607834
63,0.002009153366088867,0.0007569789886474609,0.37676515960602824
64,0.0021467208862304688,0.00086212158203125,0.40159928920479787
65,0.0020461082458496094,0.0008080005645751953,0.3948962945700303
66,0.0019321441650390625,0.0008969306945800781,0.4642152023692004
67,0.0019500255584716797,0.0006949901580810547,0.3564005379630762
68,0.0019729137420654297,0.000701904296875,0.3557703927492447
69,0.0022962093353271484,0.0007119178771972656,0.3100404942373585
70,0.0022420883178710938,0.0006947517395019531,0.30986814121650363
71,0.0019469261169433594,0.0007429122924804688,0.38158216997305905
72,0.0019769668579101562,0.0007441043853759766,0.37638687891944045
73,0.0019609928131103516,0.0007569789886474609,0.3860182370820669
74,0.0022869110107421875,0.0007181167602539062,0.3140116763969975
75,0.0022339820861816406,0.0007359981536865234,0.32945570971184635
76,0.0022220611572265625,0.0007290840148925781,0.32811158798283263
77,0.0019719600677490234,0.0007421970367431641,0.37637528714786606
78,0.0023937225341796875,0.00074005126953125,0.30916334661354583
79,0.002218008041381836,0.00074005126953125,0.33365580995377836
80,0.0022308826446533203,0.0007541179656982422,0.33803569520145343
81,0.0021941661834716797,0.0011928081512451172,0.5436270781266979
82,0.0019989013671875,0.0008950233459472656,0.44775763358778625
83,0.001967191696166992,0.0009210109710693359,0.46818567446370135
84,0.0019218921661376953,0.0007731914520263672,0.40230740602902865
85,0.0019860267639160156,0.0007612705230712891,0.38331332533013207
86,0.002153158187866211,0.0008420944213867188,0.39109733141401837
87,0.0019750595092773438,0.0008168220520019531,0.41356832448092706
88,0.0019500255584716797,0.0008111000061035156,0.4159432693483311
89,0.0019409656524658203,0.0007662773132324219,0.39479179461982555
90,0.0021619796752929688,0.0007970333099365234,0.36865902073224527
91,0.0023679733276367188,0.0008881092071533203,0.37505034232782924
92,0.0021708011627197266,0.0007712841033935547,0.3552992861065349
93,0.0020599365234375,0.00074005126953125,0.3592592592592593
94,0.002112150192260742,0.0007500648498535156,0.3551190879331753
95,0.0019140243530273438,0.0008258819580078125,0.43148978574987545
96,0.0019409656524658203,0.00078582763671875,0.40486426728903085
97,0.002137899398803711,0.0007488727569580078,0.35028437604550017
98,0.002106904983520508,0.0007920265197753906,0.37591942967070274
99,0.0020771026611328125,0.0007717609405517578,0.3715564738292011
100,0.002201080322265625,0.0008261203765869141,0.3753249566724437
101,0.0021092891693115234,0.0007979869842529297,0.3783203345766927
102,0.002032756805419922,0.000823974609375,0.40534834623504573
103,0.0019669532775878906,0.0008041858673095703,0.40884848484848485
104,0.002025127410888672,0.0008890628814697266,0.43901577584177065
105,0.002084016799926758,0.0007781982421875,0.37341265301452925
106,0.0020411014556884766,0.0007719993591308594,0.37822684265856793
107,0.0022869110107421875,0.0007419586181640625,0.3244370308590492
108,0.0022230148315429688,0.0009479522705078125,0.4264264264264264
109,0.0020859241485595703,0.0007221698760986328,0.3462109955423477
110,0.0019278526306152344,0.0006780624389648438,0.3517190205293099
111,0.0021152496337890625,0.0006880760192871094,0.3252930568079351
112,0.0019788742065429688,0.0006892681121826172,0.3483132530120482
113,0.0020232200622558594,0.0007061958312988281,0.34904548668395
114,0.0020890235900878906,0.0007109642028808594,0.3403332572472038
115,0.0020160675048828125,0.0007231235504150391,0.3586802270577105
116,0.0019829273223876953,0.0007216930389404297,0.36395334856318384
117,0.0019769668579101562,0.0009469985961914062,0.47901591895803186
118,0.0020248889923095703,0.0009160041809082031,0.45237254209348876
119,0.002025127410888672,0.0007908344268798828,0.3905109489051095
120,0.002026081085205078,0.0008440017700195312,0.4165686043775006
121,0.002044200897216797,0.0009961128234863281,0.4872871471891766
122,0.0020949840545654297,0.0008330345153808594,0.39763286673494935
123,0.00189208984375,0.0007519721984863281,0.39742943548387094
124,0.0019338130950927734,0.0007836818695068359,0.4052521267414622
125,0.0019729137420654297,0.0007936954498291016,0.4022960725075529
126,0.002115964889526367,0.0007748603820800781,0.36619718309859156
127,0.002052783966064453,0.0007669925689697266,0.3736353077816492
128,0.0022950172424316406,0.0008120536804199219,0.35383336796177023
129,0.002163410186767578,0.0008389949798583984,0.38781132907207405
130,0.002154827117919922,0.0008687973022460938,0.4031865456959504
131,0.0020208358764648438,0.0007748603820800781,0.3834355828220859
132,0.0020689964294433594,0.0007939338684082031,0.3837289698087117
133,0.0020279884338378906,0.0008959770202636719,0.44180578415236305
134,0.0020029544830322266,0.0006780624389648438,0.3385311272467563
135,0.0025877952575683594,0.0006730556488037109,0.2600884466556108
137,0.0022399425506591797,0.0006992816925048828,0.312187333688132
138,0.002212047576904297,0.0007350444793701172,0.3322914421211468
139,0.0021157264709472656,0.0007319450378417969,0.3459544737435204
140,0.0018811225891113281,0.0007348060607910156,0.39062103929024083
141,0.002637147903442383,0.0007297992706298828,0.2767380887803996
142,0.0024127960205078125,0.0008141994476318359,0.3374505928853755
143,0.0022928714752197266,0.0007429122924804688,0.324009566392846
144,0.0021882057189941406,0.000743865966796875,0.33994334277620397
145,0.0020160675048828125,0.0007531642913818359,0.3735808893093661
146,0.0019860267639160156,0.0007309913635253906,0.3680672268907563
147,0.002067089080810547,0.0007429122924804688,0.35940023068050747
148,0.001990795135498047,0.0007297992706298828,0.3665868263473054
149,0.0021369457244873047,0.0007443428039550781,0.3483208747071293
150,0.002081632614135742,0.0007770061492919922,0.37326766693391367
151,0.0020678043365478516,0.0007550716400146484,0.3651562319843191
152,0.002073049545288086,0.0007390975952148438,0.35652673950546293
153,0.0020668506622314453,0.0007429122924804688,0.3594416887760987
154,0.002032041549682617,0.0007419586181640625,0.3651296491845594
155,0.001997709274291992,0.0009539127349853516,0.4775032820145602
156,0.0019872188568115234,0.0011258125305175781,0.5665266946610678
157,0.0019807815551757812,0.0008471012115478516,0.4276600866634569
158,0.001983165740966797,0.0007779598236083984,0.39228179850925704
159,0.0019791126251220703,0.0008547306060791016,0.4318756776292013
160,0.001981019973754883,0.0007078647613525391,0.35732338428210375
161,0.001990795135498047,0.0007231235504150391,0.36323353293413174
162,0.001979351043701172,0.0007061958312988281,0.3567814984341123
163,0.001990795135498047,0.0007622241973876953,0.382874251497006
164,0.0020771026611328125,0.0007421970367431641,0.3573232323232323
165,0.0019161701202392578,0.0007622241973876953,0.3977852432499689
166,0.0020380020141601562,0.0007851123809814453,0.3852363125877398
167,0.0019991397857666016,0.0007617473602294922,0.3810375670840787
168,0.0020868778228759766,0.0007519721984863281,0.36033359990860275
169,0.002051115036010742,0.00074005126953125,0.36080437056840636
170,0.002032756805419922,0.0007476806640625,0.367816091954023
171,0.0020530223846435547,0.0007407665252685547,0.36081755893624434
172,0.0019390583038330078,0.0007669925689697266,0.3955489979097504
173,0.002110004425048828,0.0007488727569580078,0.35491525423728815
174,0.001990079879760742,0.0007581710815429688,0.38097520067089974
175,0.0019850730895996094,0.0007600784301757812,0.38289694931539753
176,0.0020530223846435547,0.0007617473602294922,0.37103704563929857
177,0.0019550323486328125,0.0007526874542236328,0.385
178,0.0020170211791992188,0.0007579326629638672,0.3757683215130024
179,0.0019550323486328125,0.0007472038269042969,0.3821951219512195
180,0.001971006393432617,0.0009009838104248047,0.457118664569977
181,0.0021119117736816406,0.0011279582977294922,0.5340934748250169
182,0.002298116683959961,0.0009052753448486328,0.39392053117543313
183,0.002357006072998047,0.0008141994476318359,0.3454379931215861
184,0.002177000045776367,0.0007638931274414062,0.3508925637936699
185,0.0019850730895996094,0.0008261203765869141,0.41616622627912564
186,0.002418041229248047,0.0007748603820800781,0.32044961546046147
187,0.0021753311157226562,0.001024007797241211,0.47073651907058306
188,0.0019440650939941406,0.0007658004760742188,0.3939170959038509
189,0.001924276351928711,0.0007228851318359375,0.37566596456449014
190,0.002026796340942383,0.0007297992706298828,0.3600752852605576
191,0.0023317337036132812,0.0007841587066650391,0.33629856850715745
192,0.0020499229431152344,0.0011360645294189453,0.5541986508490346
193,0.002034902572631836,0.0009150505065917969,0.44967779730521384
194,0.0021708011627197266,0.0008089542388916016,0.37265238879736406
195,0.001947164535522461,0.0009989738464355469,0.513040284070038
196,0.0022089481353759766,0.0008020401000976562,0.36308688613059903
197,0.002032756805419922,0.0007579326629638672,0.3728594886230354
198,0.001894235610961914,0.0007810592651367188,0.4123348017621145
199,0.001965045928955078,0.0007569789886474609,0.3852220334870177
200,0.001986980438232422,0.0007531642913818359,0.37904967602591794
201,0.0019969940185546875,0.0007958412170410156,0.39851957975167146
202,0.002054929733276367,0.0007650852203369141,0.3723169741269289
203,0.0020322799682617188,0.0007739067077636719,0.38080713280150164
204,0.002019166946411133,0.0010859966278076172,0.5378439012870468
205,0.0020351409912109375,0.0008802413940429688,0.43252108716026244
206,0.001965045928955078,0.0008478164672851562,0.43144867750545984
207,0.001980304718017578,0.0008471012115478516,0.4277630628461353
208,0.0020051002502441406,0.0008139610290527344,0.40594530321046374
209,0.0019061565399169922,0.00080108642578125,0.4202626641651032
210,0.0019648075103759766,0.0010418891906738281,0.5302754520082514
211,0.002025127410888672,0.000911712646484375,0.45020014127619495
212,0.0019040107727050781,0.0007717609405517578,0.4053343350864012
213,0.0021119117736816406,0.0008780956268310547,0.41578234364416344
214,0.0021147727966308594,0.0007147789001464844,0.3379932356257046
215,0.002135038375854492,0.0008389949798583984,0.392964824120603
216,0.0019230842590332031,0.0007958412170410156,0.4138358542028267
217,0.0019528865814208984,0.0008959770202636719,0.4587962397753632
218,0.0020716190338134766,0.0007531642913818359,0.3635631257912303
219,0.0019462108612060547,0.000701904296875,0.36065172118093836
220,0.0020689964294433594,0.0006818771362304688,0.3295690251209956
221,0.0020589828491210938,0.0007050037384033203,0.3424038906901343
222,0.0021157264709472656,0.0007443428039550781,0.3518142889339644
223,0.0019960403442382812,0.0007312297821044922,0.36634018155757286
224,0.0021419525146484375,0.0007309913635253906,0.34127337488869103
225,0.001990079879760742,0.0007460117340087891,0.3748652210374985
226,0.0019881725311279297,0.0007290840148925781,0.36671063676699844
227,0.0020258426666259766,0.0007450580596923828,0.3677768624220313
228,0.0020270347595214844,0.0009360313415527344,0.4617737003058104
229,0.0018889904022216797,0.0007009506225585938,0.3710715638015903
230,0.002210855484008789,0.000682830810546875,0.30885366116682844
231,0.0020689964294433594,0.0006892681121826172,0.33314127679188754
232,0.002209901809692383,0.0007040500640869141,0.3185888445355486
233,0.0018801689147949219,0.0007202625274658203,0.38308394623383213
234,0.0021190643310546875,0.000743865966796875,0.35103510351035105
235,0.0021638870239257812,0.0007500648498535156,0.34662847069193475
236,0.002174854278564453,0.00074005126953125,0.3402762552071914
237,0.0022890567779541016,0.000759124755859375,0.33163212165399436
238,0.002135038375854492,0.0007290840148925781,0.34148520379676156
239,0.0021419525146484375,0.0007371902465820312,0.3441674087266251
240,0.0022110939025878906,0.0007410049438476562,0.3351304722881173
241,0.0020830631256103516,0.0009009838104248047,0.4325283278013048
242,0.0020551681518554688,0.0007920265197753906,0.3853828306264501
243,0.0020749568939208984,0.0007507801055908203,0.3618292542801333
244,0.0020101070404052734,0.0008490085601806641,0.42236982564345865
245,0.002228975296020508,0.0007810592651367188,0.3504118087495989
246,0.0021200180053710938,0.0007727146148681641,0.364484930274404
247,0.002054929733276367,0.0007598400115966797,0.36976447383687205
248,0.002002239227294922,0.0007572174072265625,0.37818528221005
249,0.002045154571533203,0.0007960796356201172,0.38925157379342507
250,0.002032041549682617,0.000782012939453125,0.38484101842074386
251,0.0020210742950439453,0.0007863044738769531,0.3890527309189572
252,0.0019903182983398438,0.0008070468902587891,0.4054863440344993
253,0.0019960403442382812,0.0008378028869628906,0.4197324414715719
254,0.001995086669921875,0.0007338523864746094,0.36782982791587
255,0.002009868621826172,0.0007512569427490234,0.3737841043890866
256,0.0019218921661376953,0.0007979869842529297,0.41520903113757596
257,0.0019741058349609375,0.0010731220245361328,0.5435990338164252
258,0.002019166946411133,0.0008661746978759766,0.4289762663832802
259,0.0019822120666503906,0.0008761882781982422,0.4420254991580467
260,0.0020067691802978516,0.0007498264312744141,0.3736485683735298
261,0.001986980438232422,0.0008897781372070312,0.4478041756659467
262,0.0020868778228759766,0.0008199214935302734,0.3928938649605849
263,0.0019540786743164062,0.0009441375732421875,0.48316251830161056
264,0.002007007598876953,0.0008320808410644531,0.41458778807317653
265,0.0019989013671875,0.0007848739624023438,0.3926526717557252
266,0.0019872188568115234,0.0007421970367431641,0.3734853029394121
267,0.0019969940185546875,0.0007669925689697266,0.3840735434574976
268,0.002017974853515625,0.0007789134979248047,0.38598771266540643
269,0.002187967300415039,0.0009851455688476562,0.4502560749700338
270,0.0019850730895996094,0.0007879734039306641,0.39694931539754985
271,0.0019190311431884766,0.0007448196411132812,0.3881227481674742
272,0.001966238021850586,0.0007829666137695312,0.39820540802716137
273,0.0019578933715820312,0.0007688999176025391,0.39271797369702877
274,0.002029895782470703,0.0007781982421875,0.383368569415081
275,0.002023935317993164,0.0007798671722412109,0.38532218164683707
276,0.0020029544830322266,0.0008068084716796875,0.4028091893822164
277,0.0019919872283935547,0.0008041858673095703,0.40371035308198683
278,0.002007007598876953,0.0009279251098632812,0.46234259919220716
279,0.002017974853515625,0.0008339881896972656,0.4132797731568998
280,0.002363920211791992,0.0008230209350585938,0.3481593545133636
281,0.002090930938720703,0.0007739067077636719,0.3701254275940707
282,0.002135038375854492,0.0007679462432861328,0.35968732551647126
283,0.0023260116577148438,0.0007998943328857422,0.3438909389093891
284,0.0020170211791992188,0.0008041858673095703,0.3986997635933806
285,0.002335071563720703,0.0007660388946533203,0.3280579946906269
286,0.002254009246826172,0.000827789306640625,0.3672519568436641
287,0.002153158187866211,0.0007810592651367188,0.36275052596611673
288,0.0022988319396972656,0.0007688999176025391,0.3344741754822651
289,0.0023698806762695312,0.00078582763671875,0.33158953722334006
290,0.0021257400512695312,0.0007932186126708984,0.3731493943472409
291,0.0020170211791992188,0.0007889270782470703,0.3911347517730496
292,0.002042055130004883,0.0008029937744140625,0.3932282545242265
293,0.0019898414611816406,0.0007898807525634766,0.39695662592858855
294,0.0020411014556884766,0.0008530616760253906,0.4179418292255578
295,0.0021610260009765625,0.0008139610290527344,0.3766548984995587
296,0.0020351409912109375,0.0007531642913818359,0.3700796626054358
297,0.0019998550415039062,0.0007600784301757812,0.380066762041011
298,0.002064228057861328,0.0007627010345458984,0.36948486948486947
299,0.0018880367279052734,0.0007691383361816406,0.40737466851875237
300,0.001950979232788086,0.0007977485656738281,0.40889649272882805
301,0.0019919872283935547,0.0007970333099365234,0.4001196888090964
302,0.002009153366088867,0.0007891654968261719,0.39278509552628454
303,0.0019168853759765625,0.0009186267852783203,0.479228855721393
304,0.0019779205322265625,0.0007832050323486328,0.3959739633558341
305,0.0020089149475097656,0.0007739067077636719,0.38523617374792307
306,0.0018990039825439453,0.0007967948913574219,0.41958568738229757
307,0.0019741058349609375,0.0007779598236083984,0.39408212560386474
308,0.001981019973754883,0.0007970333099365234,0.4023348176675894
309,0.0020248889923095703,0.0007967948913574219,0.3935005298481102
310,0.0019578933715820312,0.0007889270782470703,0.40294690696541646
311,0.002025127410888672,0.0008311271667480469,0.410407346362138
312,0.0020551681518554688,0.0007731914520263672,0.37621809744779583
313,0.0023679733276367188,0.0007600784301757812,0.32098268223922677
314,0.002294778823852539,0.0007348060607910156,0.3202077922077922
315,0.001980304718017578,0.0007488727569580078,0.3781603660004816
316,0.0020248889923095703,0.0007541179656982422,0.37242434946426467
317,0.0019941329956054688,0.0007660388946533203,0.38414634146341464
318,0.002028942108154297,0.0007929801940917969,0.39083431257344303
319,0.002172231674194336,0.0007817745208740234,0.35989463286137635
320,0.0019478797912597656,0.0008151531219482422,0.41848225214198287
321,0.0019559860229492188,0.0007622241973876953,0.3896879570941004
322,0.0021851062774658203,0.0007369518280029297,0.3372613202400436
323,0.0019621849060058594,0.0007948875427246094,0.40510328068043744
324,0.00197601318359375,0.0007688999176025391,0.3891167953667954
325,0.0019981861114501953,0.0008089542388916016,0.40484429065743943
326,0.001966714859008789,0.0007977485656738281,0.40562492423324037
327,0.0019121170043945312,0.0008141994476318359,0.42581047381546133
328,0.0019719600677490234,0.0007939338684082031,0.40261153427638735
329,0.001992940902709961,0.0008149147033691406,0.40890058619452085
330,0.0021119117736816406,0.0007340908050537109,0.3475953939941296
331,0.0018832683563232422,0.0007750988006591797,0.4115710849474617
332,0.001981973648071289,0.0007557868957519531,0.381330446288945
333,0.00203704833984375,0.0007679462432861328,0.37698970037453183
334,0.0019278526306152344,0.0007789134979248047,0.40403165965866933
335,0.002020120620727539,0.0007839202880859375,0.38805617844919155
336,0.002087831497192383,0.000782012939453125,0.3745574968596551
337,0.001979827880859375,0.0007882118225097656,0.398121387283237
338,0.0019881725311279297,0.0007588863372802734,0.38170044369828515
339,0.0020020008087158203,0.0007328987121582031,0.36608312492556866
340,0.0019121170043945312,0.0007951259613037109,0.4158354114713217
341,0.0019369125366210938,0.0007779598236083984,0.4016494337764648
342,0.00197601318359375,0.0007770061492919922,0.39321911196911197
343,0.002053976058959961,0.0007979869842529297,0.3885084155542658
344,0.001970052719116211,0.0008080005645751953,0.41014159506232606
345,0.0019919872283935547,0.0007927417755126953,0.39796529024536204
346,0.0019757747650146484,0.0008738040924072266,0.4422589598165802
347,0.0019390583038330078,0.0008177757263183594,0.42173859584409196
348,0.0019228458404541016,0.0007350444793701172,0.38226906385616866
349,0.001970052719116211,0.0007560253143310547,0.3837589253297834
350,0.002009153366088867,0.0007712841033935547,0.38388513112614214
351,0.0019600391387939453,0.0007891654968261719,0.4026274175891011
352,0.002019166946411133,0.0007889270782470703,0.39071909316330145
353,0.002017974853515625,0.0007879734039306641,0.3904773156899811
354,0.0021219253540039062,0.0007936954498291016,0.37404494382022474
355,0.0019490718841552734,0.0008120536804199219,0.4166360856269113
356,0.0019948482513427734,0.00074005126953125,0.3709812358073383
357,0.002021312713623047,0.0007300376892089844,0.361170087284737
358,0.0018968582153320312,0.0007619857788085938,0.4017094017094017
359,0.001964092254638672,0.000743865966796875,0.37873270211216314
360,0.001965761184692383,0.0007500648498535156,0.38156458459672526
361,0.001936197280883789,0.0008041858673095703,0.41534293806181505
362,0.001912832260131836,0.0007607936859130859,0.39773152187461047
363,0.0019729137420654297,0.0007679462432861328,0.38924471299093655
364,0.002080202102661133,0.0007169246673583984,0.34464183381088825
365,0.0019690990447998047,0.0007660388946533203,0.3890301489284417
366,0.001985788345336914,0.0007607936859130859,0.38311922199543763
367,0.0020101070404052734,0.0007722377777099609,0.38417744039852925
368,0.001990795135498047,0.0007748603820800781,0.38922155688622756
369,0.001905202865600586,0.0007839202880859375,0.41146289575772743
370,0.0019521713256835938,0.0007967948913574219,0.4081582804103566
371,0.0020079612731933594,0.0007750988006591797,0.3860128235573498
372,0.0018911361694335938,0.0008540153503417969,0.451588502269289
373,0.0019719600677490234,0.0007319450378417969,0.3711763994680208
374,0.0020151138305664062,0.0008561611175537109,0.4248698532891623
375,0.002031087875366211,0.0007801055908203125,0.38408263880737176
376,0.001979827880859375,0.0007801055908203125,0.3940269749518304
377,0.002003192901611328,0.0007851123809814453,0.39193049273982383
378,0.001993417739868164,0.0007979869842529297,0.40031096758760915
379,0.0020589828491210938,0.0010476112365722656,0.5088003705419175
380,0.002582073211669922,0.00080108642578125,0.31024930747922436
381,0.002034902572631836,0.0008871555328369141,0.43596953719976567
382,0.0019729137420654297,0.0012867450714111328,0.6522054380664652
383,0.0020532608032226562,0.0008687973022460938,0.4231305155596842
384,0.002251148223876953,0.0007898807525634766,0.3508790510485067
385,0.0019767284393310547,0.0007758140563964844,0.3924737667350139
386,0.0019690990447998047,0.0007810592651367188,0.3966581910642935
387,0.0020089149475097656,0.0009028911590576172,0.4494422027059103
388,0.002460002899169922,0.0008482933044433594,0.34483427020740454
389,0.0020461082458496094,0.0009489059448242188,0.46376136098811466
390,0.001965045928955078,0.0007622241973876953,0.38789128852220334
391,0.0019919872283935547,0.0007390975952148438,0.3710353081986834
392,0.001931905746459961,0.0007472038269042969,0.38677033197581145
393,0.001931905746459961,0.0007679462432861328,0.3975070961372331
394,0.0019981861114501953,0.0007660388946533203,0.38336713995943206
395,0.0021440982818603516,0.0007863044738769531,0.3667296786389414
396,0.001964092254638672,0.000946044921875,0.4816703083272639
397,0.0020051002502441406,0.0008459091186523438,0.42187871581450653
398,0.0020720958709716797,0.0007801055908203125,0.37648141755839376
399,0.0019729137420654297,0.0007882118225097656,0.3995166163141994
400,0.002009868621826172,0.0007789134979248047,0.38754448398576513
401,0.0019969940185546875,0.0007741451263427734,0.3876552053486151
402,0.0020248889923095703,0.0007920265197753906,0.39114564935829504


==> Ratios/credit.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.0070018768310546875,0.021515846252441406,0,3.0728684282211933
0.00651097297668457,0.021015405654907227,1,3.227690504961734
0.006000041961669922,0.020710229873657227,2,3.4516808392275293
0.006033897399902344,0.02016758918762207,3,3.34238185553975
0.0061299800872802734,0.021012306213378906,4,3.427793551398234
0.005510807037353516,0.021013975143432617,5,3.8132300770096044
0.005505800247192383,0.02201056480407715,6,3.9977049322305462
0.005001544952392578,0.020012855529785156,7,4.001334731623606
0.005198478698730469,0.020518779754638672,8,3.947073931388736
0.0060002803802490234,0.02065300941467285,9,3.4420073906305877
0.005020856857299805,0.02156686782836914,10,4.2954556246735365
0.003998994827270508,0.021013975143432617,11,5.254814284862577
0.005506277084350586,0.020023822784423828,12,3.6365447066464602
0.006000041961669922,0.021013736724853516,13,3.5022649606612095
0.004506349563598633,0.020009517669677734,14,4.44029416432993
0.0055048465728759766,0.021521568298339844,15,3.9095673264325
0.0050046443939208984,0.021012544631958008,16,4.198608927635654
0.005503177642822266,0.020536184310913086,17,3.7316956936140717
0.0050013065338134766,0.02161407470703125,18,4.321685655718167
0.005512714385986328,0.02001333236694336,19,3.630395294524695
0.00500035285949707,0.020014047622680664,20,4.002527058599151
0.0065097808837890625,0.021516084671020508,21,3.3051933782595957
0.006003379821777344,0.021162986755371094,22,3.525178713264496
0.005514860153198242,0.01986980438232422,23,3.602957070597899
0.006010293960571289,0.020011425018310547,24,3.329525169582292
0.005007743835449219,0.0210111141204834,25,4.195724623881166
0.005503416061401367,0.021012306213378906,26,3.8180479140493
0.005007266998291016,0.020528316497802734,27,4.099704790019998
0.0055086612701416016,0.020012855529785156,28,3.632979874486042
0.006005048751831055,0.020735979080200195,29,3.4530908802159845
0.005506753921508789,0.022011280059814453,30,3.9971424860371476
0.005004167556762695,0.0210113525390625,31,4.1987707846967455
0.005511283874511719,0.02001476287841797,32,3.631597162138778
0.0060007572174072266,0.02001500129699707,33,3.335412610751321
0.005512714385986328,0.021255970001220703,34,3.8558083210794916
0.0055027008056640625,0.02068018913269043,35,3.7581889081455806
0.005008220672607422,0.021013975143432617,36,4.195896410549367
0.006509542465209961,0.02001214027404785,37,3.0742775519173717
0.0060007572174072266,0.020009994506835938,38,3.334578251023084
0.005504608154296875,0.021008729934692383,39,3.816571379071379
0.0049991607666015625,0.0210111141204834,40,4.202928271652041
0.006506443023681641,0.021015167236328125,41,3.229901062660315
0.005563259124755859,0.02001667022705078,42,3.598011485386132
0.005003452301025391,0.0209810733795166,43,4.193319355760983
0.006025075912475586,0.021248340606689453,44,3.5266511020537377
0.004999637603759766,0.020808935165405273,45,4.1620886981402005
0.005166769027709961,0.022012710571289062,46,4.260440219648378
0.005997419357299805,0.020014286041259766,47,3.337149672033393
0.005059957504272461,0.020014047622680664,48,3.9553785986901002
0.004998922348022461,0.020597219467163086,49,4.1203319502074685
0.0054967403411865234,0.020533084869384766,50,3.7355020602906093
0.004999876022338867,0.02000737190246582,51,4.00157360164036
0.005505800247192383,0.021010398864746094,52,3.816048153119993
0.006000041961669922,0.020011186599731445,53,3.335174441707065
0.00450897216796875,0.02001023292541504,54,4.437870135363791
0.0050008296966552734,0.021027326583862305,55,4.20476758045292
0.006513118743896484,0.020012378692626953,56,3.0726261073285013
0.005001544952392578,0.0210113525390625,57,4.2009724473257695
0.007218837738037109,0.021012306213378906,58,2.910760287997886
0.0055084228515625,0.019845247268676758,59,3.602709487534626
0.005505800247192383,0.020010709762573242,60,3.634477980340363
0.005506753921508789,0.02101302146911621,61,3.815863532060441
0.005999565124511719,0.02101278305053711,62,3.5023843586075345
0.0045053958892822266,0.020013093948364258,63,4.442027835106101
0.005501270294189453,0.02001047134399414,64,3.637427407471613
0.005004167556762695,0.020097970962524414,65,4.016246605364715
0.004998922348022461,0.02000737190246582,66,4.002337005770974
0.007052183151245117,0.020009517669677734,67,2.8373508232191758
0.00444483757019043,0.02100992202758789,68,4.726814353912997
0.005999565124511719,0.02101302146911621,69,3.50242409791766
0.004507541656494141,0.021625757217407227,70,4.797683275150746
0.004998207092285156,0.021010398864746094,71,4.203587101698149
0.005506992340087891,0.020520448684692383,72,3.7262533552688546
0.0049991607666015625,0.021010875701904297,73,4.202880579931324
0.005506038665771484,0.02001166343688965,74,3.634493807915476
0.005000114440917969,0.020036697387695312,75,4.007247758916651
0.005511760711669922,0.021490097045898438,76,3.8989531966433084
0.004999637603759766,0.021008729934692383,77,4.20205054840248
0.006513118743896484,0.021013259887695312,78,3.2262976791858846
0.006018877029418945,0.020021915435791016,79,3.326520102990691
0.00600433349609375,0.021018266677856445,80,3.5005162007623887
0.005512714385986328,0.022009611129760742,81,3.992517948274371
0.004999876022338867,0.020011425018310547,82,4.002384244909637
0.005512237548828125,0.02001214027404785,83,3.630493079584775
0.005000114440917969,0.02101731300354004,84,4.203366393286286
0.005511045455932617,0.02101278305053711,85,3.8128487994808564
0.005000114440917969,0.021013259887695312,86,4.202555788670608
0.0055119991302490234,0.020010948181152344,87,3.630433842294217
0.004999637603759766,0.021016359329223633,88,4.203576537911302
0.0055103302001953125,0.021007776260375977,89,3.812435098650052
0.00550389289855957,0.02201557159423828,90,4.0
0.005007028579711914,0.022513151168823242,91,4.496309699538117
0.0055043697357177734,0.020010948181152344,92,3.6354658465803267
0.0060083866119384766,0.020011425018310547,93,3.3305821197571523
0.004510164260864258,0.020561695098876953,94,4.558968123909711
0.005003690719604492,0.0206301212310791,95,4.122980892933721
0.0055043697357177734,0.02100968360900879,96,3.8169099493221292
0.005504608154296875,0.021010637283325195,97,3.8169178794178795
0.0071027278900146484,0.020516633987426758,98,2.888556946728878
0.005507707595825195,0.020011425018310547,99,3.6333492056620926
0.006001949310302734,0.021514415740966797,100,3.584571383173115
0.005506992340087891,0.02051711082458496,101,3.7256472421854707
0.004998922348022461,0.020012378692626953,102,4.003338579672819
0.0055086612701416016,0.02108001708984375,103,3.826704176585155
0.005998849868774414,0.021015644073486328,104,3.503278883987123
0.0045070648193359375,0.02101278305053711,105,4.662187896741431
0.004999876022338867,0.02091693878173828,106,4.183491488245672
0.005506277084350586,0.02101302146911621,107,3.8161939813812515
0.005000114440917969,0.021028995513916016,108,4.205702841884417
0.005506992340087891,0.020012378692626953,109,3.6339942852194995
0.005502223968505859,0.02208876609802246,110,4.014515989253835
0.005003452301025391,0.020009756088256836,111,3.999189936147908
0.005004167556762695,0.02051520347595215,112,4.099623612368384
0.005038738250732422,0.021012067794799805,113,4.170105044004921
0.005502462387084961,0.02001047134399414,114,3.6366393691234458
0.006512880325317383,0.020585060119628906,115,3.160669180363876
0.0055119991302490234,0.02101421356201172,116,3.812448635321597
0.005003213882446289,0.019535303115844727,117,3.904550869668811
0.006513357162475586,0.02101588249206543,118,3.2265822321461255
0.00500035285949707,0.02001476287841797,119,4.002670099651933
0.004510164260864258,0.021012544631958008,120,4.658931120156473
0.004999876022338867,0.02100825309753418,121,4.201754804253493
0.0055124759674072266,0.020020484924316406,122,3.631849833484711
0.004999876022338867,0.02101421356201172,123,4.202946926708312
0.00651097297668457,0.020014286041259766,124,3.0739316708777324
0.0055124759674072266,0.020617246627807617,125,3.740106396782146
0.005003452301025391,0.02001357078552246,126,3.999952349185171
0.005507230758666992,0.020041227340698242,127,3.639075284644357
0.005004167556762695,0.0212554931640625,128,4.2475582447948925
0.0055084228515625,0.0220184326171875,129,3.9972299168975067
0.005004167556762695,0.0210111141204834,130,4.198723140692744
0.005511283874511719,0.02104353904724121,131,3.8182644056065063
0.005000114440917969,0.020009279251098633,132,4.001764257104711
0.005509376525878906,0.02001214027404785,133,3.6323783970919163
0.005501270294189453,0.020009756088256836,134,3.6372973910028605
0.0055048465728759766,0.021013498306274414,135,3.8172722941660533
0.0060007572174072266,0.02101445198059082,136,3.5019667050737016
0.006193399429321289,0.02201557159423828,137,3.5546829887977824
0.005263090133666992,0.020009279251098633,138,3.8018120045300114
0.004999637603759766,0.02052164077758789,139,4.104625655698617
0.005506277084350586,0.021066665649414062,140,3.825936349859277
0.004998445510864258,0.021008968353271484,141,4.203100405437634
0.005505800247192383,0.02001214027404785,142,3.634737799333131
0.0050013065338134766,0.020008563995361328,143,4.000667397625971
0.006505250930786133,0.020009279251098633,144,3.075865860362837
0.00500035285949707,0.020516157150268555,145,4.10294187765222
0.00551152229309082,0.02001190185546875,146,3.6309209672535365
0.0055043697357177734,0.021513938903808594,147,3.90851994629012
0.005007743835449219,0.02000904083251953,148,3.995619881927252
0.005503177642822266,0.020009279251098633,149,3.6359500909799842
0.006009817123413086,0.021032333374023438,150,3.4996627920815646
0.005507469177246094,0.021010875701904297,151,3.814978354978355
0.005002498626708984,0.020009279251098633,152,3.999857020303117
0.006162881851196289,0.020011425018310547,153,3.2470888622383844
0.0060007572174072266,0.02001166343688965,154,3.3348563709324965
0.005509853363037109,0.020514965057373047,155,3.7233232366940716
0.005504131317138672,0.021518230438232422,156,3.9094689422160616
0.0050084590911865234,0.02000880241394043,157,3.995001666111296
0.005502939224243164,0.020014524459838867,158,3.6370607859278192
0.00500798225402832,0.02051568031311035,159,4.096596048559866
0.005508899688720703,0.021013259887695312,160,3.8144204968406474
0.006003618240356445,0.022007465362548828,161,3.6657003296135975
0.005512237548828125,0.020011425018310547,162,3.630363321799308
0.005000114440917969,0.020013093948364258,163,4.002527179095938
0.00651240348815918,0.020520448684692383,164,3.150979315394472
0.005000114440917969,0.026528120040893555,165,5.305502574861721
0.005509614944458008,0.021016836166381836,166,3.8145744082392143
0.00550389289855957,0.02024674415588379,167,3.678622482131254
0.0050084590911865234,0.02051687240600586,168,4.0964440424620365
0.005509853363037109,0.020014286041259766,169,3.6324534833405453
0.006509542465209961,0.02100992202758789,170,3.2275574112734864
0.005510568618774414,0.020525217056274414,171,3.7247003850646823
0.005000114440917969,0.02000904083251953,172,4.001716574480259
0.006507158279418945,0.0215301513671875,173,3.3086872091745136
0.003999948501586914,0.020023107528686523,174,5.0058413303927995
0.006507396697998047,0.02088165283203125,175,3.2089103832344104
0.005501985549926758,0.021019697189331055,176,3.8203839320535598
0.005001544952392578,0.021535396575927734,177,4.3057488797788155
0.0055081844329833984,0.021044015884399414,178,3.820499502229148
0.00599980354309082,0.021024465560913086,179,3.5041923306179217
0.005015134811401367,0.021009445190429688,180,4.189208462086998
0.004999637603759766,0.02102065086364746,181,4.204434907010015
0.007149457931518555,0.020535707473754883,182,2.872344682695835
0.00599980354309082,0.021024227142333984,183,3.504152592886946
0.005021333694458008,0.021531105041503906,184,4.2879255495940365
0.004999876022338867,0.02001476287841797,185,4.003051833484336
0.005225419998168945,0.021023988723754883,186,4.023406488114249
0.006504535675048828,0.020528554916381836,187,3.156036947437871
0.005501985549926758,0.02102208137512207,188,3.8208172639424536
0.0050356388092041016,0.021023035049438477,189,4.174849675678235
0.005000114440917969,0.022521018981933594,190,4.504100705702842
0.005513906478881836,0.02052927017211914,191,3.723180697885588
0.005001068115234375,0.020025014877319336,192,4.004147597254004
0.006511688232421875,0.021024227142333984,193,3.2286906854130053
0.005509376525878906,0.020025014877319336,194,3.634715250129825
0.005006074905395508,0.02074575424194336,195,4.144115826070391
0.0055043697357177734,0.021595239639282227,196,3.923290163295361
0.005003213882446289,0.021024703979492188,197,4.2022396950202525
0.005508899688720703,0.021024227142333984,198,3.8164113217346145
0.005004167556762695,0.021025419235229492,199,4.2015817809328695
0.0055084228515625,0.020011186599731445,200,3.6328341412742384
0.005003690719604492,0.020670413970947266,201,4.131033496926669
0.005512714385986328,0.021024227142333984,202,3.8137704350834705
0.005001544952392578,0.0210268497467041,203,4.204070931451997
0.005509138107299805,0.02102971076965332,204,3.8172415285411345
0.005000114440917969,0.02106928825378418,205,4.213761205416746
0.005513668060302734,0.02102208137512207,206,3.8127216120383984
0.004507780075073242,0.021025896072387695,207,4.664357116411911
0.006513833999633789,0.02102804183959961,208,3.228212730134329
0.004997730255126953,0.020023107528686523,209,4.006440225169354
0.0061075687408447266,0.020516157150268555,210,3.3591365109107234
0.006151437759399414,0.02102041244506836,211,3.4171543738614782
0.004999876022338867,0.02002882957458496,212,4.005865242477707
0.006509065628051758,0.021027088165283203,213,3.2304311197392037
0.004996776580810547,0.02002549171447754,214,4.007682030728123
0.00601959228515625,0.020520925521850586,215,3.409022496831432
0.006503582000732422,0.02102041244506836,216,3.2321284551653346
0.005000114440917969,0.021024703979492188,217,4.204844554644287
0.0050449371337890625,0.021022796630859375,218,4.1671077504725895
0.006000518798828125,0.020533323287963867,219,3.421924666242848
0.005505084991455078,0.021006345748901367,220,3.81580770896492
0.00599980354309082,0.02253866195678711,221,3.7565666600437115
0.005505800247192383,0.0210268497467041,222,3.8190360715368294
0.00500178337097168,0.021025896072387695,223,4.203679870346537
0.006507158279418945,0.02053523063659668,224,3.1557908621258197
0.005011558532714844,0.02001047134399414,225,3.9928639391056135
0.006001710891723633,0.021027326583862305,226,3.5035553966551465
0.004506587982177734,0.0205838680267334,227,4.567506084012273
0.0060007572174072266,0.02053976058959961,228,3.4228614565536972
0.006512165069580078,0.02002549171447754,229,3.075089697590979
0.00500035285949707,0.020011425018310547,230,4.00200257473895
0.0055119991302490234,0.021540403366088867,231,3.9079112418357194
0.006000041961669922,0.021024227142333984,232,3.5040133513470555
0.005510807037353516,0.020534038543701172,233,3.726140001730553
0.0055086612701416016,0.021022319793701172,234,3.8162302531919496
0.00600433349609375,0.021610736846923828,235,3.599189961880559
0.0055119991302490234,0.021122217178344727,236,3.8320429084302954
0.005000114440917969,0.02002406120300293,237,4.004720579820713
0.005510568618774414,0.02103114128112793,238,3.8165101890710855
0.0049991607666015625,0.02002406120300293,239,4.005484547882488
0.00551295280456543,0.02001500129699707,240,3.6305410197638714
0.0060002803802490234,0.021022319793701172,241,3.503556244288155
0.004510641098022461,0.02053546905517578,242,4.552671917120355
0.006010770797729492,0.02102494239807129,243,3.497877910435921
0.0050089359283447266,0.021023273468017578,244,4.197153600837736
0.005510091781616211,0.020008325576782227,245,3.6312145731469863
0.0050029754638671875,0.021022796630859375,246,4.202058711399161
0.005503654479980469,0.021136999130249023,247,3.8405389014035696
0.004998683929443359,0.021531105041503906,248,4.307354764857388
0.005507469177246094,0.0210263729095459,249,3.8177922077922077
0.005998849868774414,0.020008087158203125,250,3.3353205357497715
0.005506992340087891,0.0210416316986084,251,3.8208935838600744
0.00500035285949707,0.02001214027404785,252,4.002145615791732
0.005506038665771484,0.021012067794799805,253,3.816186022343466
0.0050013065338134766,0.02001166343688965,254,4.001287123992944
0.005181312561035156,0.02151942253112793,255,4.153276274618075
0.004999399185180664,0.02067255973815918,256,4.1350088225475705
0.005150794982910156,0.02102375030517578,257,4.081651546009998
0.005000114440917969,0.021024703979492188,258,4.204844554644287
0.0052106380462646484,0.02053999900817871,259,3.9419354838709677
0.003997802734375,0.02153301239013672,260,5.386211832061068
0.005504608154296875,0.020537853240966797,261,3.731029106029106
0.0045092105865478516,0.02002573013305664,262,4.441072278327076
0.006506204605102539,0.021024465560913086,263,3.2314485690204844
0.005001068115234375,0.020569801330566406,264,4.113081617086194
0.005090236663818359,0.02051711082458496,265,4.030679156908665
0.005000114440917969,0.02001500129699707,266,4.002908640091551
0.0060405731201171875,0.02053236961364746,267,3.399076413009157
0.004502773284912109,0.020003318786621094,268,4.442444138515302
0.005007266998291016,0.02001190185546875,269,3.9965717550709456
0.006510019302368164,0.021524667739868164,270,3.3063907709210767
0.0060040950775146484,0.021015644073486328,271,3.5002184013024658
0.005511760711669922,0.02101874351501465,272,3.8134354182887793
0.004999637603759766,0.021027803421020508,273,4.205865522174535
0.00551295280456543,0.020535707473754883,274,3.7249924317778835
0.004999637603759766,0.021516084671020508,275,4.303528850739151
0.005510568618774414,0.02101731300354004,276,3.8140007787825034
0.0039997100830078125,0.021027565002441406,277,5.2572722937529806
0.006514310836791992,0.021026611328125,278,3.2277568349009993
0.005000114440917969,0.021536827087402344,279,4.307266831966431
0.004510402679443359,0.021516799926757812,280,4.7704831377524055
0.005506992340087891,0.02160501480102539,281,3.9231968135769333
0.006016254425048828,0.02102375030517578,282,3.494491559007688
0.004503488540649414,0.020539283752441406,283,4.560749642649161
0.005007743835449219,0.021025657653808594,284,4.198628832603314
0.005510568618774414,0.0210115909576416,285,3.8129624021113657
0.005998134613037109,0.021022558212280273,286,3.504849352094761
0.005506277084350586,0.020025968551635742,287,3.6369344013855813
0.005000114440917969,0.020539283752441406,288,4.1077627312607286
0.006507158279418945,0.021026134490966797,289,3.231231451287876
0.004998683929443359,0.020012855529785156,290,4.003624916531527
0.005259990692138672,0.020021438598632812,291,3.8063638836007616
0.006508350372314453,0.021024703979492188,292,3.230419810975163
0.0050013065338134766,0.02153801918029785,293,4.306478524097821
0.005503416061401367,0.02002429962158203,294,3.638521855911277
0.004999637603759766,0.020516157150268555,295,4.103528850739151
0.005507230758666992,0.02002120018005371,296,3.635438763582839
0.004999876022338867,0.020542621612548828,297,4.108626198083067


==> Ratios/crime.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.004003763198852539,0.001997232437133789,0,0.49883880188173646
0.003503561019897461,0.0020008087158203125,1,0.5710785981626404
0.00400090217590332,0.0020020008087158203,2,0.5003873428281985
0.003000020980834961,0.0015003681182861328,3,0.5001192084558531
0.0035092830657958984,0.0020017623901367188,4,0.5704191860860113
0.004000186920166016,0.0020012855529785156,5,0.5002980092978901
0.0030012130737304688,0.0019981861114501953,6,0.6657928185573562
0.004030942916870117,0.002000570297241211,7,0.4963033063228249
0.003000020980834961,0.002511262893676758,8,0.8370817770007153
0.004002809524536133,0.0019969940185546875,9,0.4988980880338317
0.004016876220703125,0.0020008087158203125,10,0.49810066476733145
0.0030028820037841797,0.0019996166229248047,11,0.6658991663358476
0.003997325897216797,0.0020003318786621094,12,0.5004175116306812
0.0041446685791015625,0.0015039443969726562,13,0.36286240220892774
0.004000186920166016,0.0020008087158203125,14,0.5001788055787341
0.0034537315368652344,0.0030014514923095703,15,0.8690459754245479
0.003998994827270508,0.0019989013671875,16,0.49985095093304716
0.003000020980834961,0.0009996891021728516,17,0.3332273702614639
0.0045053958892822266,0.0025060176849365234,18,0.5562258559559718
0.0030024051666259766,0.0020020008087158203,19,0.6667990153259747
0.0029973983764648438,0.001997709274291992,20,0.6664810690423163
0.004135608673095703,0.0019996166229248047,21,0.48351204888735155
0.0029969215393066406,0.0015075206756591797,22,0.5030230708035004
0.004002809524536133,0.0025076866149902344,23,0.6264816248734291
0.0025043487548828125,0.0019996166229248047,24,0.7984577303884235
0.004000186920166016,0.0019991397857666016,25,0.49976159256168795
0.003502368927001953,0.0020003318786621094,26,0.5711368277739959
0.002521991729736328,0.0019996166229248047,27,0.7928719984874267
0.004000186920166016,0.0015034675598144531,28,0.3758493264989868
0.003506898880004883,0.002001523971557617,29,0.5707390033312938
0.003004312515258789,0.0019996166229248047,30,0.6655820966589954
0.003999471664428711,0.0020012855529785156,31,0.5003874813710879
0.003000020980834961,0.0019989013671875,32,0.6662957959151236
0.003504514694213867,0.0025055408477783203,33,0.7149465950064631
0.0030007362365722656,0.0009999275207519531,34,0.33322739551883046
0.003503561019897461,0.002506256103515625,35,0.7153453555631167
0.003003358840942383,0.0019986629486083984,36,0.6654759069619751
0.004000663757324219,0.002000093460083008,37,0.49994040524433847
0.0029997825622558594,0.0015025138854980469,38,0.5008742648227626
0.0035049915313720703,0.0020034313201904297,39,0.5715937691313516
0.0029997825622558594,0.0019991397857666016,40,0.6664282308059132
0.003503084182739258,0.002000093460083008,41,0.5709521540869802
0.0030031204223632812,0.0020029544830322266,42,0.6669577643696412
0.0029997825622558594,0.0019974708557128906,43,0.6658718804641551
0.003000020980834961,0.002278566360473633,44,0.7595168083922753
0.003505706787109375,0.0019998550415039062,45,0.5704570184983678
0.003000020980834961,0.002000093460083008,46,0.666693157434634
0.0030002593994140625,0.002000093460083008,47,0.6666401780038144
0.0035047531127929688,0.0020024776458740234,48,0.5713605442176871
0.004001140594482422,0.0021996498107910156,49,0.5497556906209033
0.0029993057250976562,0.002000093460083008,50,0.666852146263911
0.0035042762756347656,0.0020003318786621094,51,0.5708259627160158
0.003000974655151367,0.0019996166229248047,52,0.666322396122984
0.0029997825622558594,0.0015027523040771484,53,0.5009537434430138
0.003506898880004883,0.002003192901611328,54,0.5712149024406826
0.003998517990112305,0.0019996166229248047,55,0.500089440104943
0.003000020980834961,0.002000093460083008,56,0.666693157434634
0.0035076141357421875,0.0020020008087158203,57,0.5707585644371941
0.0030028820037841797,0.0019979476928710938,58,0.66534339023422
0.0029969215393066406,0.002178192138671875,59,0.7268098647573588
0.0035088062286376953,0.0020008087158203125,60,0.5702249099680642
0.003997802734375,0.0019989013671875,61,0.5
0.003000974655151367,0.0020012855529785156,62,0.666878525462779
0.0030558109283447266,0.0009989738464355469,63,0.32690957322306313
0.002999544143676758,0.0015070438385009766,64,0.5024242905969318
0.004000425338745117,0.0019969940185546875,65,0.4991954228499911
0.003504514694213867,0.002001523971557617,66,0.5711272875705831
0.0029997825622558594,0.0019986629486083984,67,0.6662692735654109
0.003000974655151367,0.0025033950805664062,68,0.8341940096925399
0.0035088062286376953,0.002003192901611328,69,0.570904396276415
0.0029997825622558594,0.0020024776458740234,70,0.6675409314894294
0.004000186920166016,0.0019986629486083984,71,0.49964238884253187
0.0025043487548828125,0.0019986629486083984,72,0.7980769230769231
0.004000186920166016,0.0019991397857666016,73,0.49976159256168795
0.0030007362365722656,0.002216339111328125,74,0.7385984427141268
0.003506183624267578,0.002000093460083008,75,0.5704474364205087
0.0029990673065185547,0.0010001659393310547,76,0.33349232848398125
0.0030012130737304688,0.0009999275207519531,77,0.33317445185891326
0.0035047531127929688,0.0025038719177246094,78,0.714421768707483
0.003000974655151367,0.0020034313201904297,79,0.6675935488996584
0.002998828887939453,0.0020029544830322266,80,0.6679122276991573
0.0035042762756347656,0.001997232437133789,81,0.5699414886379099
0.0029997825622558594,0.002001047134399414,82,0.6670640597679224
0.003999948501586914,0.0019998550415039062,83,0.4999701972939143
0.003506183624267578,0.0015106201171875,84,0.43084455324357407
0.0029997825622558594,0.001997232437133789,85,0.665792401843904
0.0029997825622558594,0.002002239227294922,86,0.6674614528691782
0.0025033950805664062,0.0019974708557128906,87,0.7979047619047619
0.0045049190521240234,0.0009996891021728516,88,0.22191055834876952
0.0030028820037841797,0.0025081634521484375,89,0.8352520841603811
0.0033464431762695312,0.002000093460083008,90,0.5976774009689371
0.002999544143676758,0.0020003318786621094,91,0.6668786265002782
0.0050029754638671875,0.0020003318786621094,92,0.39982844071673657
0.007231712341308594,0.0019991397857666016,93,0.27644072266912834
0.006505489349365234,0.0015048980712890625,94,0.23132742065528109
0.003998756408691406,0.0020008087158203125,95,0.5003577390889578
0.0030007362365722656,0.002002239227294922,96,0.6672493246464325
0.003041982650756836,0.0019979476928710938,97,0.6567912845834313
0.004000186920166016,0.0020003318786621094,98,0.500059601859578
0.003503561019897461,0.0015025138854980469,99,0.4288533514800953
0.003000974655151367,0.002006053924560547,100,0.668467466433622
0.004001140594482422,0.001996278762817383,101,0.49892742223811226
0.0035054683685302734,0.003001689910888672,102,0.8562878324151534
0.0029997825622558594,0.002000570297241211,103,0.6669051025274201
0.003000020980834961,0.0015025138854980469,104,0.5008344591909719
0.0030002593994140625,0.0020046234130859375,105,0.6681500317863954
0.004012107849121094,0.0020024776458740234,106,0.49910862847634896
0.003000974655151367,0.001997709274291992,107,0.6656868197346468
0.0029990673065185547,0.0019996166229248047,108,0.6667461642419906
0.004096031188964844,0.0015020370483398438,109,0.36670547147846333
0.0030002593994140625,0.0020051002502441406,110,0.6683089637635092
0.0029993057250976562,0.0019979476928710938,111,0.6661367249602543
0.003022432327270508,0.002000093460083008,112,0.6617496253056717
0.004000425338745117,0.0020003318786621094,113,0.500029799153704
0.0029997825622558594,0.0019998550415039062,114,0.6666666666666666
0.0030820369720458984,0.002269744873046875,115,0.7364431035816508
0.0029990673065185547,0.0020008087158203125,116,0.6671436521186104
0.003999948501586914,0.002002239227294922,117,0.5005662514156285
0.003505229949951172,0.001997232437133789,118,0.5697864236158345
0.002998828887939453,0.0020003318786621094,119,0.6670376848465575
0.0035016536712646484,0.001306295394897461,120,0.3730509974807653
0.0030028820037841797,0.0019996166229248047,121,0.6658991663358476
0.0030002593994140625,0.0020034313201904297,122,0.6677527018436109
0.004003286361694336,0.001997232437133789,123,0.4988982192841403
0.0030832290649414062,0.0025010108947753906,124,0.8111660995978967
0.004001617431640625,0.0010035037994384766,125,0.2507745471877979
0.002997875213623047,0.002000570297241211,126,0.6673294098934309
0.003504514694213867,0.001999378204345703,127,0.5705150010204776
0.003000020980834961,0.0019996166229248047,128,0.6665342128268299
0.003506183624267578,0.002000570297241211,129,0.5705834353325173
0.0030028820037841797,0.0024962425231933594,130,0.8312822548630409
0.004000186920166016,0.002000093460083008,131,0.5
0.002501964569091797,0.0019991397857666016,132,0.7990280160091481
0.004002809524536133,0.0009996891021728516,133,0.2497468580618262
0.003000020980834961,0.0010030269622802734,134,0.33433998251609315
0.003000020980834961,0.002506256103515625,135,0.8354128586187713
0.0034596920013427734,0.002000093460083008,136,0.5781131555371787
0.0030012130737304688,0.002002716064453125,137,0.667302192564347
0.002998828887939453,0.001998424530029297,138,0.6664016536810303
0.003504514694213867,0.0019986629486083984,139,0.5703109055037757
0.003000020980834961,0.0024912357330322266,140,0.8304061034729396
0.003000020980834961,0.0019998550415039062,141,0.6666136851307319
0.0035059452056884766,0.0020008087158203125,142,0.5706902414144849
0.003999233245849609,0.0009987354278564453,143,0.24973172767378085
0.003000020980834961,0.002000570297241211,144,0.6668521020424382
0.003005504608154297,0.0025091171264648438,145,0.834840552118039
0.003002643585205078,0.0019996166229248047,146,0.6659520406542798
0.00400090217590332,0.0020003318786621094,147,0.49997020439783085
0.003420114517211914,0.00099945068359375,148,0.2922272568839317
0.0029990673065185547,0.0010001659393310547,149,0.33349232848398125
0.003000020980834961,0.0025022029876708984,150,0.8340618294524358
0.0035066604614257812,0.002001047134399414,151,0.5706418275768289
0.00400090217590332,0.0020008087158203125,152,0.5000893868065074
0.0029985904693603516,0.0019991397857666016,153,0.6666931700723543
0.0035054683685302734,0.002001047134399414,154,0.5708358838332314
0.0029990673065185547,0.0015025138854980469,155,0.5009937196915494
0.0030028820037841797,0.002003192901611328,156,0.6670901151250497
0.0035064220428466797,0.0019996166229248047,157,0.5702726592778948
0.003000020980834961,0.003003358840942383,158,1.0011126122546292
0.003999948501586914,0.002997875213623047,159,0.7494784526435
0.002504110336303711,0.0023567676544189453,160,0.9411596686660954
0.00400233268737793,0.002001523971557617,161,0.5000893548579258
0.0029973983764648438,0.0019996166229248047,162,0.6671174037543748
0.003505706787109375,0.0019981861114501953,163,0.5699809575625681
0.0029997825622558594,0.0015027523040771484,164,0.5009537434430138
0.004000186920166016,0.003012418746948242,165,0.753069495768268
0.0030722618103027344,0.0019953250885009766,166,0.6494645351544311
0.0029997825622558594,0.0020003318786621094,167,0.6668256239071689
0.003000020980834961,0.0020003318786621094,168,0.6667726297385361
0.003509521484375,0.0020666122436523438,169,0.5888586956521739
0.0029990673065185547,0.0020003318786621094,170,0.6669846569679625
0.004000186920166016,0.0019989013671875,171,0.4997019907021099
0.0025060176849365234,0.0019998550415039062,172,0.7980211207306631
0.004000425338745117,0.0020003318786621094,173,0.500029799153704
0.0029993057250976562,0.0022928714752197266,174,0.7644674085850557
0.0025033950805664062,0.002001523971557617,175,0.7995238095238095
0.003505706787109375,0.001998424530029297,176,0.5700489662676823
0.003999948501586914,0.0009996891021728516,177,0.24992549323478572
0.0025033950805664062,0.0009999275207519531,178,0.3994285714285714
0.004001140594482422,0.002508878707885742,179,0.6270408771302586
0.003000020980834961,0.0019998550415039062,180,0.6666136851307319
0.003504514694213867,0.002000093460083008,181,0.5707190965371794
0.003000020980834961,0.0020008087158203125,182,0.6669315743463403
0.003999948501586914,0.0009989738464355469,183,0.24974667699827144
0.0035054683685302734,0.0025055408477783203,184,0.7147520914099164
0.0030007362365722656,0.0019998550415039062,185,0.6664547910376609
0.003999233245849609,0.0019998550415039062,186,0.5000596160724932
0.0030698776245117188,0.0020012855529785156,187,0.651910531220876
0.0029993057250976562,0.0019991397857666016,188,0.6665341812400636
0.0030002593994140625,0.0015032291412353516,189,0.5010330578512396
0.0031528472900390625,0.002000570297241211,190,0.6345281306715064
0.003999948501586914,0.002000093460083008,191,0.5000298027060857
0.0030002593994140625,0.0019991397857666016,192,0.6663223140495868
0.0035037994384765625,0.002001047134399414,193,0.5711077844311377
0.003000974655151367,0.0009992122650146484,194,0.33296258044013666
0.003998994827270508,0.002339601516723633,195,0.585047397603291
0.002508401870727539,0.002000093460083008,196,0.7973576656211386
0.0039975643157958984,0.0019998550415039062,197,0.5002683843263553
0.003000020980834961,0.0019998550415039062,198,0.6666136851307319
0.0035033226013183594,0.0019996166229248047,199,0.570777187967878
0.003002643585205078,0.0020318031311035156,200,0.6766714308400826
0.0029973983764648438,0.002000093460083008,201,0.6672764874323894
0.0035064220428466797,0.0019998550415039062,202,0.5703406541102877
0.003000020980834961,0.0019998550415039062,203,0.6666136851307319
0.00400090217590332,0.0025033950805664062,204,0.6257076455515166
0.00250244140625,0.002001047134399414,205,0.7996379573170732
0.003505229949951172,0.0019998550415039062,206,0.570534621139981
0.003000020980834961,0.002000093460083008,207,0.666693157434634
0.0035037994384765625,0.002000093460083008,208,0.5708356015242243
0.0040013790130615234,0.0015022754669189453,209,0.37543943275933983
0.0029997825622558594,0.0020041465759277344,210,0.6680972818311874
0.0035066604614257812,0.0019989013671875,211,0.5700299156921403
0.003000497817993164,0.002000093460083008,212,0.6665872069924513
0.003999233245849609,0.0019998550415039062,213,0.5000596160724932
0.0035047531127929688,0.0020020008087158203,214,0.5712244897959183
0.0029997825622558594,0.0020661354064941406,215,0.6887617230964871
0.004000186920166016,0.0019989013671875,216,0.4997019907021099
0.0025162696838378906,0.0020003318786621094,217,0.7949592571536858
0.0040018558502197266,0.002000570297241211,218,0.4999106344950849
0.002997875213623047,0.001999378204345703,219,0.6669317639573723
0.0032613277435302734,0.0020432472229003906,220,0.6265077856568463
0.003998279571533203,0.0020029544830322266,221,0.5009540846750149
0.0030002593994140625,0.001997232437133789,222,0.6656865861411316
0.00450587272644043,0.0019998550415039062,223,0.4438330070374094
0.0029997825622558594,0.0010001659393310547,224,0.33341281195358446
0.0030007362365722656,0.0015087127685546875,225,0.5027808676307007
0.0035047531127929688,0.0019991397857666016,226,0.5704081632653061
0.003999948501586914,0.002001047134399414,227,0.5002682243547714
0.0019991397857666016,0.0019996166229248047,228,1.0002385211687537
0.004506111145019531,0.0020003318786621094,229,0.44391534391534393
0.002998828887939453,0.0015044212341308594,230,0.5016695818095087
0.0030007362365722656,0.002000093460083008,231,0.666534244398538
0.0034618377685546875,0.0019998550415039062,232,0.5776859504132231
0.0029952526092529297,0.0020003318786621094,233,0.6678341160550824
0.0030002593994140625,0.0010001659393310547,234,0.33335982199618563
0.004507541656494141,0.0010042190551757812,235,0.22278641701047286
0.0023407936096191406,0.003000497817993164,236,1.2818292931350581
0.004003763198852539,0.002000093460083008,237,0.4995533853391294
0.003503084182739258,0.002000570297241211,238,0.5710882733274348
0.002999544143676758,0.0019979476928710938,239,0.6660837771242349
0.003000497817993164,0.0015163421630859375,240,0.5053635280095352
0.003506183624267578,0.0020029544830322266,241,0.5712634298925608
0.003998756408691406,0.0019969940185546875,242,0.4994037681850704
0.0030002593994140625,0.002001047134399414,243,0.666958041958042
0.0035047531127929688,0.0009992122650146484,244,0.2851020408163265
0.0029997825622558594,0.002507448196411133,245,0.8358766491813702
0.004503965377807617,0.0019998550415039062,246,0.44402096236303
0.0030028820037841797,0.002000093460083008,247,0.6660579595077412
0.003000020980834961,0.0019998550415039062,248,0.6666136851307319
0.003999948501586914,0.002000093460083008,249,0.5000298027060857
0.003506898880004883,0.00150299072265625,250,0.4285811407981508
0.0029973983764648438,0.002001047134399414,251,0.6675946547884187
0.003503561019897461,0.002000570297241211,252,0.571010547805376
0.003000974655151367,0.001999378204345703,253,0.6662429490744419
0.0030012130737304688,0.0019996166229248047,254,0.6662694629806165
0.003502368927001953,0.002506256103515625,255,0.7155888359428182
0.0030040740966796875,0.0020003318786621094,256,0.6658730158730158
0.0039997100830078125,0.0019996166229248047,257,0.49994039103481164
0.003002166748046875,0.0019998550415039062,258,0.6661372299872935
0.0030934810638427734,0.002000093460083008,259,0.6465510597302505
0.004001140594482422,0.002099752426147461,260,0.5247884638302943
0.0029997825622558594,0.0019989013671875,261,0.666348752185662
0.0035059452056884766,0.002000093460083008,262,0.5704862291737505
0.00299835205078125,0.0019998550415039062,263,0.6669847328244275
0.003509044647216797,0.0020008087158203125,264,0.5701861665987227
0.0035135746002197266,0.0015027523040771484,265,0.4276989889394042
0.0030007362365722656,0.002001523971557617,266,0.667010964563801
0.003502368927001953,0.0020008087158203125,267,0.5712729748127978
0.004004478454589844,0.0019991397857666016,268,0.49922600619195046
0.0029993057250976562,0.0019998550415039062,269,0.6667726550079491
0.0035042762756347656,0.002505064010620117,270,0.7148591645121786
0.0030014514923095703,0.002000093460083008,271,0.6663754071014377
0.003002643585205078,0.0009999275207519531,272,0.3330157217722725
0.00350189208984375,0.0009999275207519531,273,0.2855392156862745
0.004003286361694336,0.0020003318786621094,274,0.49967244357096063
0.004000663757324219,0.001999378204345703,275,0.499761620977354
0.0025026798248291016,0.002056598663330078,276,0.8217585976945794
0.004001140594482422,0.0019981861114501953,277,0.4994041234656179
0.003000974655151367,0.0020003318786621094,278,0.6665607372686104
0.0035059452056884766,0.0019989013671875,279,0.5701462087725263
0.003999948501586914,0.002002716064453125,280,0.5006854622399713
0.003000020980834961,0.0010006427764892578,281,0.33354525947707225
0.0035054683685302734,0.0020003318786621094,282,0.5706318438413929
0.0039997100830078125,0.0019998550415039062,283,0.5
0.0029997825622558594,0.0009989738464355469,284,0.3330154188523287
0.0035059452056884766,0.002505779266357422,285,0.7147228833730024
0.003000020980834961,0.002003908157348633,286,0.6679647142970675
0.0030002593994140625,0.0019996166229248047,287,0.6664812460267006
0.0033416748046875,0.0020024776458740234,288,0.5992437214611872
0.003000974655151367,0.0019974708557128906,289,0.6656073726861047
0.003999948501586914,0.0019996166229248047,290,0.49991059188174286
0.0025069713592529297,0.0015048980712890625,291,0.6002853067047076
0.004000425338745117,0.002001047134399414,292,0.5002085940759282
0.0029990673065185547,0.0019986629486083984,293,0.6664281739406948
0.003504514694213867,0.002000570297241211,294,0.5708551602149806
0.0035064220428466797,0.0025026798248291016,295,0.7137417556265724
0.002998828887939453,0.0010039806365966797,296,0.334790904754333
0.003113269805908203,0.000997781753540039,297,0.3204931842548629
0.0029976367950439453,0.0019998550415039062,298,0.6671438797423049
0.004002571105957031,0.0020008087158203125,299,0.49988086728615677
0.0025010108947753906,0.0010008811950683594,300,0.4001906577693041
0.00400090217590332,0.0021851062774658203,301,0.5461533877599666
0.0030002593994140625,0.002000570297241211,302,0.6667991099809282
0.0035049915313720703,0.0019996166229248047,303,0.570505407795388
0.003999948501586914,0.0019989013671875,304,0.4997317756452286
0.003000020980834961,0.002000093460083008,305,0.666693157434634
0.003506183624267578,0.002507448196411133,306,0.7151502787977696
0.0030024051666259766,0.002000093460083008,307,0.666163741761296
0.003999948501586914,0.0019998550415039062,308,0.4999701972939143
0.0035049915313720703,0.002000093460083008,309,0.5706414529623836
0.0030028820037841797,0.002502918243408203,310,0.8335053592695514
0.0029997825622558594,0.0020036697387695312,311,0.6679383245906851
0.004208087921142578,0.0009999275207519531,312,0.23762039660056658
0.0029969215393066406,0.0020008087158203125,313,0.6676213206046142
0.004001140594482422,0.0019991397857666016,314,0.49964247407937074
0.0035047531127929688,0.0020008087158203125,315,0.5708843537414966
0.002998828887939453,0.002507448196411133,316,0.8361424709810781
0.0030014514923095703,0.0019986629486083984,317,0.6658988005401542
0.003505706787109375,0.002000570297241211,318,0.5706610446137106
0.0035054683685302734,0.001999378204345703,319,0.5703597905189417
0.003000974655151367,0.0010004043579101562,320,0.3333598156828474
0.0035142898559570312,0.002506732940673828,321,0.7132971506105834
0.003998994827270508,0.0019998550415039062,322,0.5000894294401717
0.002999544143676758,0.0020020008087158203,323,0.6674350210635085
0.0035080909729003906,0.0019979476928710938,324,0.569525621856735
0.0035059452056884766,0.0020003318786621094,325,0.5705542332539952
0.002999544143676758,0.002276897430419922,326,0.7590811541212941
0.0035042762756347656,0.002001047134399414,327,0.5710300721186556
0.0030002593994140625,0.0019998550415039062,328,0.6665607120152575
0.003000497817993164,0.002000093460083008,329,0.6665872069924513
0.0035080909729003906,0.0009987354278564453,330,0.2846948484436591
0.0029973983764648438,0.002506732940673828,331,0.8363028953229399
0.0040013790130615234,0.0019989013671875,332,0.49955311922779
0.0030825138092041016,0.001999378204345703,333,0.6486193827828912
0.003000020980834961,0.0020008087158203125,334,0.6669315743463403
0.003000020980834961,0.0019986629486083984,335,0.6662163236112215
0.0035080909729003906,0.0012378692626953125,336,0.3528612206062254
0.0029969215393066406,0.0009996891021728516,337,0.3335719968178202
0.004002809524536133,0.002000570297241211,338,0.49979153016856276
0.0035064220428466797,0.0019991397857666016,339,0.5701366696131094
0.002999544143676758,0.0019998550415039062,340,0.6667196566250696
0.0030007362365722656,0.0015063285827636719,341,0.5019863340219292
0.0035054683685302734,0.0020003318786621094,342,0.5706318438413929
0.003999948501586914,0.0020017623901367188,343,0.5004470405912856
0.003000020980834961,0.001997709274291992,344,0.6658984343956131
0.0035049915313720703,0.0010004043579101562,345,0.2854227603564383
0.0030007362365722656,0.003034353256225586,346,1.0112029238836804
0.002998828887939453,0.002000570297241211,347,0.6671171887422483
0.0035064220428466797,0.0020003318786621094,348,0.5704766437750731
0.003999948501586914,0.0019991397857666016,349,0.4997913810574
0.0030007362365722656,0.0020248889923095703,350,0.6747973939297632
0.003504037857055664,0.0019998550415039062,351,0.5707287201469687
0.002999544143676758,0.0019998550415039062,352,0.6667196566250696
0.0029997825622558594,0.002000570297241211,353,0.6669051025274201
0.0035066604614257812,0.0019989013671875,354,0.5700299156921403
0.003505706787109375,0.0012555122375488281,355,0.35813384113166485
0.0029985904693603516,0.0019989013671875,356,0.6666136598552914
0.003508329391479492,0.0019991397857666016,357,0.5698267074413863
0.003996849060058594,0.002000093460083008,358,0.5004175614411834
0.0029997825622558594,0.0020012855529785156,359,0.6671435383881735
0.0030989646911621094,0.002054452896118164,360,0.6629481458685952
0.0029997825622558594,0.0019986629486083984,361,0.6662692735654109
0.003999948501586914,0.0020017623901367188,362,0.5004470405912856
0.0025055408477783203,0.001999378204345703,363,0.7979826815110858
0.003999233245849609,0.001999378204345703,364,0.49994038392750684
0.0029997825622558594,0.002107858657836914,365,0.7026704816404388
0.0035059452056884766,0.0019974708557128906,366,0.5697381842910575
0.0029990673065185547,0.0020008087158203125,367,0.6671436521186104
0.004000186920166016,0.002000093460083008,368,0.5
0.0030198097229003906,0.0019989013671875,369,0.6619295752408021
0.0030014514923095703,0.0023009777069091797,370,0.7666216538247677
0.003998279571533203,0.0019996166229248047,371,0.5001192605843768
0.002506256103515625,0.0019986629486083984,372,0.7974695585996956
0.003998756408691406,0.002000570297241211,373,0.5002981159074649
0.003000974655151367,0.0015022754669189453,374,0.500595852864066
0.003505706787109375,0.002003192901611328,375,0.5714091403699674
0.003000020980834961,0.002000570297241211,376,0.6668521020424382
0.003999948501586914,0.001999378204345703,377,0.49985098646957143
0.0025043487548828125,0.0019998550415039062,378,0.7985529322162985
0.0039997100830078125,0.0019998550415039062,379,0.5
0.0029997825622558594,0.0024957656860351562,380,0.8319821967890637
0.0035092830657958984,0.0020003318786621094,381,0.5700115496976697
0.002997159957885742,0.0009999275207519531,382,0.3336250099435208
0.0030002593994140625,0.002001047134399414,383,0.666958041958042
0.003110170364379883,0.0015044212341308594,384,0.48371023380605593
0.004129648208618164,0.0020034313201904297,385,0.4851336527914093
0.0030002593994140625,0.0019996166229248047,386,0.6664812460267006
0.0035085678100585938,0.0020003318786621094,387,0.5701277521065506
0.0029997825622558594,0.002000093460083008,388,0.6667461452869178
0.0029997825622558594,0.0019998550415039062,389,0.6666666666666666
0.003505229949951172,0.002008676528930664,390,0.5730512855393824
0.0030007362365722656,0.002002716064453125,391,0.6674082313681868
0.003998517990112305,0.0019974708557128906,392,0.4995527994752847
0.0025081634521484375,0.0009999275207519531,393,0.39866920152091256
0.0039975643157958984,0.0010001659393310547,394,0.25019383312459
0.0030012130737304688,0.002505779266357422,395,0.8349221480775342
0.0035042762756347656,0.0019981861114501953,396,0.5702136345080964
0.0030019283294677734,0.002000093460083008,397,0.6662695576205226


==> Ratios/diabetes.dat <==
Time_row,Row_Processing_Time,Ratio,ID_row
0.0137369632720947,0.0083630084991455,0.6087960150649981,0
0.0129969120025634,0.0072519779205322,0.5579769963128062,1
0.012347936630249,0.0070979595184326,0.574829603599081,2
0.0121741294860839,0.0066637992858886,0.5473737808938154,3
0.0119631290435791,0.0063087940216064,0.5273531697789824,4
0.012009859085083,0.00626802444458,0.521906576936057,5
0.0120017528533935,0.0060369968414306,0.5030095949462643,6
0.0125849246978759,0.0063750743865966,0.5065643648763853,7
0.0122301578521728,0.006052017211914,0.4948437530459871,8
0.0123441219329833,0.0057997703552246,0.4698406566875905,9
0.0120317935943603,0.0058190822601318,0.4836421282076686,10
0.0119910240173339,0.0060880184173583,0.5077146379289776,11
0.0121562480926513,0.0058789253234863,0.4836134701002216,12
0.0119936466217041,0.0058419704437255,0.4870887585727065,13
0.0120670795440673,0.0054478645324707,0.4514650386264398,14
0.0121221542358398,0.0060327053070068,0.4976595075131775,15
0.0123062133789062,0.0060698986053466,0.4932385306881587,16
0.0121605396270751,0.0057358741760253,0.471679247132634,17
0.0121288299560546,0.0056319236755371,0.4643418776537191,18
0.0121960639953613,0.0057148933410644,0.4685850568870469,19
0.0122628211975097,0.0056798458099365,0.4631761091884745,20
0.0120980739593505,0.0057258605957031,0.473286955836273,21
0.0120801925659179,0.0058517456054687,0.4844083050446041,22
0.0119690895080566,0.0057048797607421,0.4766343970359746,23
0.0122554302215576,0.0059049129486083,0.4818201272299282,24
0.0123629570007324,0.0057170391082763,0.4624329849191962,25
0.0123481750488281,0.0056049823760986,0.4539118010503553,26
0.0117948055267333,0.0058178901672363,0.4932586768005498,27
0.0121047496795654,0.0060160160064697,0.4969963167950207,28
0.0123078823089599,0.0056703090667724,0.4607054994866629,29
0.0121872425079345,0.0060980319976806,0.5003619148228574,30
0.0121827125549316,0.0056409835815429,0.4630318212063094,31
0.0122580528259277,0.0056173801422119,0.4582603960010892,32
0.0122201442718505,0.0056860446929931,0.4653009462491464,33
0.0122480392456054,0.0060338973999023,0.4926419060967064,34
0.0122528076171875,0.005944013595581,0.4851144146948941,35
0.0126290321350097,0.0058801174163818,0.4656031716065698,36
0.0121138095855712,0.0065720081329345,0.5425219941348973,37
0.0121281147003173,0.0058522224426269,0.4825335666122786,38
0.0125691890716552,0.0058701038360595,0.4670232743413191,39
0.0122978687286376,0.0059950351715087,0.4874857020996103,40
0.0123178958892822,0.0058052539825439,0.4712861705216297,41
0.0121920108795166,0.0057530403137207,0.4718696833994955,42
0.0123078823089599,0.0058960914611816,0.4790500358367394,43
0.0120720863342285,0.0057199001312255,0.4738120630406446,44
0.0121741294860839,0.0056288242340087,0.4623594845481963,45
0.0122530460357666,0.0054600238800048,0.4456054326464693,46
0.0120339393615722,0.0056750774383544,0.4715893331220034,47
0.0121920108795166,0.005756139755249,0.4721239024581027,48
0.0120999813079833,0.0058062076568603,0.4798526137416011,49
0.0117688179016113,0.0069923400878906,0.5941412422511243,50
0.0116910934448242,0.0061931610107421,0.5297332571987927,51
0.0116810798645019,0.0059680938720703,0.5109197044536066,52
0.0118238925933837,0.0063090324401855,0.5335833686205714,53
0.0141489505767822,0.0059549808502197,0.4208779172634594,54
0.0126159191131591,0.0066518783569335,0.5272607011244449,55
0.0124249458312988,0.005810260772705,0.4676286602448478,56
0.0123279094696044,0.0058259963989257,0.4725859168004332,57
0.0123200416564941,0.0057017803192138,0.462805279250687,58
0.0124270915985107,0.0056560039520263,0.4551349692074516,59
0.0122969150543212,0.0058751106262207,0.4777710995211043,60
0.012247085571289,0.005497932434082,0.4489176140788039,61
0.012251853942871,0.0055699348449707,0.4546197555849615,62
0.0119030475616455,0.0056056976318359,0.4709464196294441,63
0.0119898319244384,0.005580186843872,0.4654099306011255,64
0.0120177268981933,0.005425214767456,0.4514343530532079,65
0.0121259689331054,0.0055768489837646,0.4599095556429414,66
0.0121130943298339,0.0057528018951416,0.474924221548636,67
0.0120220184326171,0.0058748722076416,0.4886760272885927,68
0.0122356414794921,0.0059497356414794,0.4862626656274357,69
0.0120570659637451,0.0059311389923095,0.4919222479286547,70
0.0121171474456787,0.006465196609497,0.5335576412254295,71
0.0119180679321289,0.0059101581573486,0.4958990157637833,72
0.0121731758117675,0.0057673454284667,0.473774922637001,73
0.0121190547943115,0.0057299137115478,0.4728020302571266,74
0.0121128559112548,0.0059990882873535,0.4952662139553193,75
0.012190818786621,0.005721092224121,0.469295157631229,76
0.012110948562622,0.005709171295166,0.4714057916806111,77
0.0120449066162109,0.0057289600372314,0.475633412509897,78
0.0120589733123779,0.0057239532470703,0.4746633978528638,79
0.0123789310455322,0.005713939666748,0.4615858708422411,80
0.0121386051177978,0.0057258605957031,0.4717066368118162,81
0.0121510028839111,0.0057020187377929,0.4692632198567644,82
0.0122461318969726,0.0058867931365966,0.4807063312826103,83
0.0122978687286376,0.006321907043457,0.5140652565867276,84
0.0121750831604003,0.0062429904937744,0.5127677907022284,85
0.0120577812194824,0.0057547092437744,0.4772610432237908,86
0.0123288631439208,0.0063889026641845,0.5182069579006401,87
0.0122802257537841,0.005868911743164,0.4779156231191876,88
0.0121018886566162,0.0059378147125244,0.4906519040958254,89
0.0121300220489501,0.0058801174163818,0.4847573559761778,90
0.0122740268707275,0.0057852268218994,0.4713389405800198,91
0.0121378898620605,0.0058629512786865,0.4830288744843842,92
0.0120189189910888,0.0057199001312255,0.4759080359445359,93
0.0121068954467773,0.0058867931365966,0.4862347380858606,94
0.0120189189910888,0.0057437419891357,0.4778917299795679,95
0.0120840072631835,0.0059568881988525,0.4929563570357509,96
0.0123200416564941,0.0057671070098876,0.4681077524480396,97
0.0124640464782714,0.0057878494262695,0.4643635946287157,98
0.01226806640625,0.0057787895202636,0.4710432213930348,99
0.0122690200805664,0.0059137344360351,0.482005441119316,100
0.0123231410980224,0.0058779716491699,0.4769864762899762,101
0.0120911598205566,0.0059702396392822,0.4937689789801632,102
0.0119142532348632,0.0058321952819824,0.4895141279116305,103
0.0120689868927001,0.0057451725006103,0.4760277355247822,104
0.012326955795288,0.0059380531311035,0.4817128599887821,105
0.012444257736206,0.0061650276184082,0.4954114378771913,106
0.0120060443878173,0.0059380531311035,0.4945886371308854,107
0.0119779109954833,0.0059819221496582,0.4994128067835745,108
0.0118942260742187,0.0056018829345703,0.4709749839640795,109
0.011974811553955,0.0056853294372558,0.4747740214231672,110
0.0119431018829345,0.0060179233551025,0.5038827780328589,111
0.0119659900665283,0.0056760311126708,0.4743469684592241,112
0.0119750499725341,0.0057301521301269,0.4785075756067454,113
0.0122017860412597,0.0057551860809326,0.4716675133846574,114
0.0123298168182373,0.005713939666748,0.4634245383351059,115
0.0121967792510986,0.0058557987213134,0.4801102488418007,116
0.0120401382446289,0.0058910846710205,0.4892871287128713,117
0.0119199752807617,0.0059058666229248,0.4954596367709417,118
0.0120229721069335,0.0057148933410644,0.4753311652256682,119
0.0119149684906005,0.0056791305541992,0.4766383191595797,120
0.0119829177856445,0.006152868270874,0.5134699562276164,121
0.0119481086730957,0.0058841705322265,0.4924771520932274,122
0.0122959613800048,0.0073122978210449,0.5946910204952204,123
0.0123250484466552,0.0069019794464111,0.5599961311538834,124
0.0122478008270263,0.0066649913787841,0.544178622179829,125
0.0121285915374755,0.0073070526123046,0.6024650586778322,126
0.0121412277221679,0.0061149597167968,0.5036525017673396,127
0.0123119354248046,0.0058639049530029,0.4762780790085205,128
0.0121891498565673,0.0069489479064941,0.5700929095354523,129
0.0121610164642333,0.0073761940002441,0.6065441998157116,130
0.0122041702270507,0.0067529678344726,0.5533328123779011,131
0.0121307373046875,0.006929874420166,0.5712657232704402,132
0.0121288299560546,0.0066711902618408,0.5500275200503224,133
0.0122339725494384,0.0070180892944335,0.5736557987254692,134
0.0120759010314941,0.0067999362945556,0.5630997038499507,135
0.0120308399200439,0.0067141056060791,0.5580745526247993,136
0.0118849277496337,0.0065650939941406,0.5523882124014524,137
0.0121519565582275,0.0067059993743896,0.5518452392630815,138
0.0122339725494384,0.0066530704498291,0.5438193050494027,139
0.0121259689331054,0.0066957473754882,0.5521824616594573,140
0.0121116638183593,0.0069129467010498,0.5707677165354331,141
0.0120949745178222,0.0057482719421386,0.4752611866745515,142
0.0120701789855957,0.0067319869995117,0.5577371311183976,143
0.0123100280761718,0.0064823627471923,0.5265920359466997,144
0.0122067928314208,0.0070202350616455,0.5751088888454853,145
0.0120792388916015,0.0061089992523193,0.5057437233538608,146
0.0121128559112548,0.0070278644561767,0.5801987993307746,147
0.0120868682861328,0.0056238174438476,0.4652832570617011,148
0.0120859146118164,0.0067238807678222,0.556340250927168,149
0.0120608806610107,0.0066308975219726,0.5497855180184632,150
0.012251853942871,0.0062911510467529,0.5134856386705068,151
0.012157917022705,0.0072882175445556,0.5994626818841432,152
0.0121569633483886,0.0054349899291992,0.4470680525593253,153
0.0122170448303222,0.0059540271759033,0.4873541235705085,154
0.012225866317749,0.0060751438140869,0.4969090660894323,155
0.0122311115264892,0.0059840679168701,0.4892497222276369,156
0.012315034866333,0.006188154220581,0.5024877548254699,157
0.012117862701416,0.0052978992462158,0.4371974973438791,158
0.0121309757232666,0.0061328411102294,0.505552170751361,159
0.0123159885406494,0.0053808689117431,0.4369010976247169,160
0.0123140811920166,0.00632905960083,0.5139692927258999,161
0.0122859477996826,0.0059897899627685,0.4875317769886088,162
0.012204885482788,0.0062012672424316,0.5080971264480084,163
0.012110948562622,0.0062258243560791,0.514065791286887,164
0.0120158195495605,0.0061030387878417,0.5079169808325728,165
0.0120010375976562,0.0061829090118408,0.5151978703115067,166
0.0120019912719726,0.0062470436096191,0.5205005959475566,167
0.011970043182373,0.0073680877685546,0.6155439588893757,168
0.0120108127593994,0.0057418346405029,0.4780554618178931,169
0.0120060443878173,0.0056390762329101,0.4696864388267768,170
0.0119891166687011,0.0054957866668701,0.4583979636479338,171
0.0120561122894287,0.0062930583953857,0.5219807384262464,172
0.0122377872467041,0.0059163570404052,0.4834499016150714,173
0.0120792388916015,0.0054090023040771,0.4477933049107848,174
0.0120069980621337,0.0058541297912597,0.4875598181132225,175
0.0120408535003662,0.0060768127441406,0.5046828901253391,176
0.0120682716369628,0.0062201023101806,0.515409538108973,177
0.0121951103210449,0.0058529376983642,0.479941348973607,178
0.0122597217559814,0.0053610801696777,0.4372921569008771,179
0.0119438171386718,0.0054609775543212,0.4572221335036729,180
0.0120220184326171,0.0054719448089599,0.4551602411550055,181
0.012120246887207,0.0059173107147216,0.4882170115666063,182
0.0121006965637207,0.0058047771453857,0.4797060330220278,183
0.0121021270751953,0.0125229358673095,1.0347714736012608,184
0.0121657848358154,0.0080220699310302,0.6593960060360201,185
0.0121760368347167,0.0060210227966308,0.4944977481887605,186
0.0121779441833496,0.0060698986053466,0.4984337679627236,187
0.0120778083801269,0.0061728954315185,0.5110940029215524,188
0.011988878250122,0.005537986755371,0.4619270160087501,189
0.0119960308074951,0.0053639411926269,0.4471429991056345,190
0.0120940208435058,0.005760908126831,0.4763434924890589,191
0.0120210647583007,0.0053167343139648,0.4422848076160254,192
0.0119738578796386,0.0062241554260253,0.5198120345665246,193
0.0120840072631835,0.0058157444000244,0.4812761423723463,194
0.0121259689331054,0.0058679580688476,0.4839166338969721,195
0.012153148651123,0.0054221153259277,0.446149017145996,196
0.0119211673736572,0.0057439804077148,0.4818303633927321,197
0.0121028423309326,0.0052909851074218,0.437168804050194,198
0.012012243270874,0.0059719085693359,0.4971518170811583,199
0.0120596885681152,0.0057611465454101,0.4777193468032106,200
0.0120389461517333,0.0059382915496826,0.4932567580948608,201
0.0122017860412597,0.0055780410766601,0.4571495564500371,202
0.0121443271636962,0.0056381225585937,0.4642597718750613,203
0.0122430324554443,0.0057373046875,0.4686179431754007,204
0.0122590065002441,0.0057222843170166,0.4667820607569333,205
0.0120141506195068,0.0056767463684082,0.4725050108154234,206
0.0120337009429931,0.0057899951934814,0.4811483367344917,207
0.0121879577636718,0.0053341388702392,0.4376564945226917,208
0.0121550559997558,0.0058867931365966,0.4843081872033267,209
0.0121898651123046,0.0056631565093994,0.464579095603192,210
0.0121409893035888,0.0053038597106933,0.4368556447970465,211
0.0121200084686279,0.0053751468658447,0.4434936559457067,212
0.0121638774871826,0.0058629512786865,0.481996903114526,213
0.0121381282806396,0.0055859088897705,0.4601952426783995,214
0.0119991302490234,0.0062682628631591,0.5223931012557622,215
0.0121121406555175,0.0060489177703857,0.4994094720680288,216
0.0121357440948486,0.0059399604797363,0.4894599320249111,217
0.0120820999145507,0.0059938430786132,0.4960928250059199,218
0.012484073638916,0.0058732032775878,0.4704556739620335,219
0.0124809741973876,0.0052270889282226,0.4188045616917228,220
0.0124001502990722,0.0057110786437988,0.4605652759084791,221
0.0123820304870605,0.0059058666229248,0.4769707705934455,222
0.0124018192291259,0.0061750411987304,0.4979141434531018,223
0.0122098922729492,0.0061042308807373,0.4999414199796922,224
0.0122580528259277,0.0054731369018554,0.4464931730657019,225
0.0122339725494384,0.0058150291442871,0.4753181454991912,226
0.0121889114379882,0.0059609413146972,0.4890462405132619,227
0.012192964553833,0.005601167678833,0.4593770164838388,228
0.0124120712280273,0.0054948329925537,0.4427007299270073,229
0.0121419429779052,0.0060350894927978,0.4970447896008012,230
0.0119810104370117,0.0060999393463134,0.5091339648173207,231
0.0124738216400146,0.0062959194183349,0.5047305950037272,232
0.0121369361877441,0.0056757926940917,0.4676462499508899,233
0.0120179653167724,0.006523847579956,0.5428412720455492,234
0.0121369361877441,0.0052969455718994,0.4364318547911837,235
0.012082815170288,0.0062921047210693,0.5207482389155271,236
0.0122430324554443,0.0065641403198242,0.536153142100446,237
0.0123062133789062,0.006509780883789,0.5289832610043398,238
0.012341022491455,0.0070133209228515,0.5682933426065453,239
0.0124270915985107,0.0063028335571289,0.5071849279588665,240
0.0122699737548828,0.0073437690734863,0.5985154671226488,241
0.0122699737548828,0.006854772567749,0.5586623659256956,242
0.012308120727539,0.0067639350891113,0.5495505966217263,243
0.0122749805450439,0.0062196254730224,0.5066912693017384,244
0.0120530128479003,0.0060269832611083,0.5000395616568422,245
0.0120940208435058,0.0063269138336181,0.5231439498482041,246
0.012096881866455,0.0060689449310302,0.5016949820647246,247
0.0121138095855712,0.0065538883209228,0.5410261961463521,248
0.0122230052947998,0.0069739818572998,0.570561959935241,249
0.0122523307800292,0.0066549777984619,0.5431601478886943,250
0.0122749805450439,0.0064361095428466,0.5243274740215597,251
0.0120320320129394,0.0063188076019287,0.525165457932073,252
0.0120437145233154,0.0069789886474609,0.5794714441255073,253
0.0120418071746826,0.0065407752990722,0.5431722335517849,254
0.0119988918304443,0.0063269138336181,0.5272915135016989,255
0.0119972229003906,0.0057332515716552,0.4778815580286168,256
0.0119829177856445,0.0063858032226562,0.5329088738559491,257
0.0122511386871337,0.0062899589538574,0.5134183127371801,258
0.0123307704925537,0.0060360431671142,0.4895106247220557,259
0.0121171474456787,0.0061309337615966,0.5059717057237865,260
0.0120167732238769,0.0059080123901367,0.4916471568588548,261
0.0120670795440673,0.0060920715332031,0.5048505324718946,262
0.0120298862457275,0.0062458515167236,0.5191945617060071,263
0.0128767490386962,0.0059020519256591,0.4583495343368697,264
0.0120949745178222,0.005929946899414,0.4902818844864971,265
0.0120880603790283,0.0058889389038085,0.4871698783061478,266
0.0121972560882568,0.0059449672698974,0.4874020211497488,267
0.012117862701416,0.0057950019836425,0.4782198087592964,268
0.0120618343353271,0.0058386325836181,0.4840584293649068,269
0.0120880603790283,0.0064120292663574,0.5304431865249206,270
0.0119297504425048,0.0062010288238525,0.5197953514399345,271
0.0121102333068847,0.0058958530426025,0.4868488404142221,272
0.0119979381561279,0.0059638023376464,0.4970689346819545,273
0.0120158195495605,0.0062620639801025,0.5211516330013096,274
0.0120811462402343,0.0065610408782958,0.5430809914745817,275
0.0123202800750732,0.006505012512207,0.5279922593130141,276
0.0123038291931152,0.0064659118652343,0.5255202883385652,277
0.0121600627899169,0.0064430236816406,0.5298511852243986,278
0.0121040344238281,0.0059967041015625,0.4954301922470848,279
0.0120151042938232,0.0069787502288818,0.5808314316896518,280
0.0120038986206054,0.00679612159729,0.5661595296734726,281
0.0121269226074218,0.0066308975219726,0.5467914438502673,282
0.0120480060577392,0.0059976577758789,0.4978133101141828,283
0.0120909214019775,0.0062887668609619,0.5201230453729813,284
0.0120558738708496,0.0065991878509521,0.5473836174504608,285
0.0121967792510986,0.0068628787994384,0.5626795941904333,286
0.01226806640625,0.0065429210662841,0.533329446517413,287
0.0121490955352783,0.0064280033111572,0.5290931569754891,288
0.0121212005615234,0.0064630508422851,0.5332022029897718,289
0.0121300220489501,0.0061380863189697,0.5060243331957466,290
0.0121321678161621,0.0065040588378906,0.5361003026372676,291
0.0121400356292724,0.0063581466674804,0.5237337732477071,292
0.0121428966522216,0.0066690444946289,0.5492136419862167,293
0.0122551918029785,0.0066471099853515,0.5423913466402086,294
0.0123798847198486,0.0066418647766113,0.5365045739046702,295
0.0123341083526611,0.0066301822662353,0.537548566678909,296
0.0120930671691894,0.0064260959625244,0.5313867749694413,297
0.012068748474121,0.0070858001708984,0.5871197155274595,298
0.0121169090270996,0.0065009593963623,0.5365196174884892,299
0.0121080875396728,0.0065739154815673,0.5429359062715369,300
0.012099266052246,0.00620698928833,0.5130054386379759,301
0.0121667385101318,0.0065348148345947,0.5371048970233779,302
0.0121541023254394,0.0059950351715087,0.4932519910549648,303
0.0123300552368164,0.0059571266174316,0.4831386804857298,304
0.0121569633483886,0.006361961364746,0.5233182977054325,305
0.0119962692260742,0.0058739185333251,0.4896454408140551,306
0.012056827545166,0.0060710906982421,0.5035396480126557,307
0.0119731426239013,0.0060539245605468,0.505625360919174,308
0.0120329856872558,0.0066781044006347,0.5549831583118684,309
0.0119991302490234,0.0061399936676025,0.5117032268319822,310
0.0120401382446289,0.0062818527221679,0.5217425742574258,311
0.0120723247528076,0.0065729618072509,0.5444652908067542,312
0.0123558044433593,0.0063679218292236,0.5153789749922816,313
0.0121412277221679,0.0059630870819091,0.4911436650695153,314
0.0119869709014892,0.0063648223876953,0.5309783797760408,315
0.0121769905090332,0.0058491230010986,0.4803422485021733,316
0.012258768081665,0.0060479640960693,0.4933582278234825,317
0.012402057647705,0.0060458183288574,0.4874851013110846,318
0.0120337009429931,0.0064499378204345,0.5359895389614249,319
0.0124480724334716,0.0061309337615966,0.492520733178832,320
0.0124433040618896,0.0065798759460449,0.5287884884367037,321
0.0122208595275878,0.0061571598052978,0.5038237933590854,322
0.0118300914764404,0.0066111087799072,0.558838348213386,323
0.0120158195495605,0.0067019462585449,0.5577602285804992,324
0.0120601654052734,0.0073089599609375,0.6060414360272023,325
0.0118849277496337,0.0062391757965087,0.524965395494393,326
0.0121419429779052,0.0072498321533203,0.5970899522846427,327
0.0119338035583496,0.0057208538055419,0.4793822671514764,328
0.0119659900665283,0.0058372020721435,0.4878160553109247,329
0.0120339393615722,0.005976915359497,0.496671553671197,330
0.0120232105255126,0.0065832138061523,0.5475420888774316,331
0.0122160911560058,0.0060338973999023,0.4939302861157734,332
0.0123069286346435,0.0066511631011962,0.5404405354617485,333
0.0121159553527832,0.0063529014587402,0.5243417686646464,334
0.0120902061462402,0.005958080291748,0.4928022086373496,335
0.0120482444763183,0.0063109397888183,0.5238057545414968,336
0.0120599269866943,0.006620168685913,0.5489393669810015,337
0.0119910240173339,0.0063061714172363,0.5259076629419016,338
0.0122339725494384,0.0064649581909179,0.5284430845984448,339
0.012192964553833,0.0069632530212402,0.5710877769304472,340
0.01192307472229,0.0069761276245117,0.5850946829570677,341
0.0119578838348388,0.0060441493988037,0.5054530954042469,342
0.0118992328643798,0.006587266921997,0.5535875293033321,343
0.0118632316589355,0.0068190097808837,0.5748020418827123,344
0.0119128227233886,0.0065081119537353,0.5463114918144338,345
0.0118789672851562,0.0065326690673828,0.5499357739242132,346
0.0121757984161376,0.0067660808563232,0.5556991521275138,347
0.0123240947723388,0.0059020519256591,0.478903484165522,348
0.0122089385986328,0.0062839984893798,0.5147047336353695,349
0.0117020606994628,0.0061688423156738,0.5271586324925635,350
0.0118930339813232,0.0064010620117187,0.5382194334743299,351
0.0118179321289062,0.0061688423156738,0.521989993544222,352
0.0120072364807128,0.0063128471374511,0.5257535443389857,353
0.0120508670806884,0.0057630538940429,0.4782273221881492,354
0.0120298862457275,0.0060670375823974,0.5043304199615514,355
0.0121138095855712,0.0058832168579101,0.4856619890176937,356
0.0121431350708007,0.0062839984893798,0.5174939134532318,357
0.0123529434204101,0.006253957748413,0.5062726781440593,358
0.0117659568786621,0.0058720111846923,0.4990678824721378,359
0.0119271278381347,0.0060298442840576,0.5055571103026426,360
0.0119831562042236,0.0057630538940429,0.4809295477606892,361
0.0120301246643066,0.0059380531311035,0.4935986364897538,362
0.0119297504425048,0.0056250095367431,0.4715110817994684,363
0.0120108127593994,0.0059709548950195,0.4971316275284356,364
0.0122590065002441,0.0057768821716308,0.4712357540161033,365
0.0124120712280273,0.0056431293487548,0.454648482520169,366
0.0122489929199218,0.0058059692382812,0.4739956399875428,367
0.0123112201690673,0.0056540966033935,0.4592637062571412,368
0.0121800899505615,0.0062818527221679,0.515747646172216,369
0.0120549201965332,0.0064599514007568,0.5358767453819073,370
0.0120480060577392,0.0067582130432128,0.5609403755961451,371
0.0120179653167724,0.0063579082489013,0.529033665959093,372
0.0119769573211669,0.0058517456054687,0.488583656812979,373
0.0120120048522949,0.0066850185394287,0.5565281251240523,374
0.0119879245758056,0.0065250396728515,0.5443010282213958,375
0.0123119354248046,0.0069780349731445,0.5667699457784663,376
0.0122847557067871,0.0064089298248291,0.5216977836432093,377
0.0119757652282714,0.0066690444946289,0.556878359546088,378
0.0120198726654052,0.0065491199493408,0.544857681245661,379
0.0124859809875488,0.0062119960784912,0.4975176627840366,380
0.0126881599426269,0.0062720775604248,0.4943252283062121,381
0.0132980346679687,0.0065517425537109,0.4926850258175559,382
0.0125079154968261,0.0062880516052246,0.502725782471122,383
0.0122890472412109,0.0067729949951171,0.551140772931864,384
0.0122599601745605,0.0058910846710205,0.4805141768114814,385
0.0121111869812011,0.0057752132415771,0.4768494822630812,386
0.0119738578796386,0.005709171295166,0.4768029947035164,387
0.01204514503479,0.0066461563110351,0.5517705508600383,388
0.0120577812194824,0.0066480636596679,0.5513504963024479,389
0.0121588706970214,0.0074207782745361,0.6103180516883016,390
0.0122652053833007,0.0059382915496826,0.4841575305186222,391
0.0121619701385498,0.0060877799987792,0.5005587030248377,392
0.0120110511779785,0.0064749717712402,0.5390845210210806,393
0.0125072002410888,0.0063340663909912,0.5064335957604986,394
0.011880874633789,0.0064268112182617,0.5409375501685664,395
0.011826753616333,0.0064699649810791,0.547061788126197,396
0.011836290359497,0.0061080455780029,0.5160439117735925,397


==> Ratios/dutch.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.006501674652099609,0.0025031566619873047,0,0.385001833516685
0.005003213882446289,0.002009868621826172,1,0.4017155110793424
0.0065097808837890625,0.0010001659393310547,2,0.1536404922355699
0.004996776580810547,0.002000093460083008,3,0.4002767439641187
0.006507396697998047,0.0020003318786621094,4,0.3073935663515791
0.00500178337097168,0.0009999275207519531,5,0.19991419991419992
0.0060808658599853516,0.0015041828155517578,6,0.24736326210546952
0.005000114440917969,0.002005338668823242,7,0.4010585542628266
0.0052449703216552734,0.0010039806365966797,8,0.19141779171780535
0.00550389289855957,0.0019996166229248047,9,0.3633095083387481
0.005007266998291016,0.0010004043579101562,10,0.19979049614322444
0.005010843276977539,0.002000093460083008,11,0.39915306656516153
0.0060062408447265625,0.0020012855529785156,12,0.33320101619561765
0.005053043365478516,0.0015087127685546875,13,0.29857506841558934
0.0050013065338134766,0.0010044574737548828,14,0.20083901415836392
0.0055065155029296875,0.001999378204345703,15,0.36309317630758575
0.00500035285949707,0.0010013580322265625,16,0.20025747389500786
0.0055119991302490234,0.0009996891021728516,17,0.1813659760370258
0.004999876022338867,0.0010044574737548828,18,0.20089647608602357
0.005504608154296875,0.00150299072265625,19,0.273042273042273
0.00500035285949707,0.0010046958923339844,20,0.20092499880799122
0.004505157470703125,0.0020041465759277344,21,0.44485605419136326
0.006001472473144531,0.0009999275207519531,22,0.16661369775941523
0.0053424835205078125,0.00099945068359375,23,0.1870760442699036
0.0040018558502197266,0.0010004043579101562,24,0.2499851057491808
0.006510019302368164,0.0019998550415039062,25,0.3071964841604102
0.005506992340087891,0.0015091896057128906,26,0.27404970127283745
0.005004167556762695,0.0009996891021728516,27,0.19977130878078994
0.005509614944458008,0.0020036697387695312,28,0.36366783504262407
0.005000591278076172,0.0010006427764892578,29,0.2001048917707638
0.0050160884857177734,0.0020003318786621094,30,0.39878321212985407
0.005999088287353516,0.0009999275207519531,31,0.1666799141562674
0.004508018493652344,0.0015041828155517578,32,0.33366828855510894
0.005998849868774414,0.001004934310913086,33,0.16752116370573505
0.00451350212097168,0.0020034313201904297,34,0.4438751254556019
0.005999088287353516,0.0010008811950683594,35,0.16683888403147604
0.004510641098022461,0.001999378204345703,36,0.4432581003224272
0.0059986114501953125,0.0010006427764892578,37,0.16681240063593006
0.005507946014404297,0.00099945068359375,38,0.1814561509825989
0.004998922348022461,0.0019998550415039062,39,0.4000572327943912
0.005507230758666992,0.0015103816986083984,40,0.2742542967228018
0.0055027008056640625,0.0009987354278564453,41,0.18149913344887347
0.005004167556762695,0.0010008811950683594,42,0.20000952880080042
0.005502223968505859,0.0009989738464355469,43,0.18155819395094897
0.005004167556762695,0.0020012855529785156,44,0.39992376959359666
0.005510568618774414,0.001001596450805664,45,0.18175918314368536
0.005000114440917969,0.0015022754669189453,46,0.3004482166698455
0.005509376525878906,0.0020036697387695312,47,0.3636835727886446
0.0049991607666015625,0.00099945068359375,48,0.19992369324685236
0.0060214996337890625,0.002001047134399414,49,0.3323170731707317
0.005001544952392578,0.001001596450805664,50,0.20025741252740967
0.005512714385986328,0.001999378204345703,51,0.3626848888504455
0.004998207092285156,0.0010018348693847656,52,0.20043884754817784
0.005509614944458008,0.0015075206756591797,53,0.2736163399541304
0.004998683929443359,0.002003192901611328,54,0.4007440618143661
0.004512786865234375,0.0010001659393310547,55,0.22162933220625528
0.005999565124511719,0.00099945068359375,56,0.1665871880464155
0.005502939224243164,0.0019996166229248047,57,0.3633724708634808
0.004001617431640625,0.0010013580322265625,58,0.2502383222116301
0.006504535675048828,0.0010008811950683594,59,0.15387434938787478
0.005000114440917969,0.0025129318237304688,60,0.5025748617203891
0.005504131317138672,0.0010013580322265625,61,0.18192844147968465
0.005509376525878906,0.0009989738464355469,62,0.18132248571923143
0.004998922348022461,0.0029973983764648438,63,0.5996089092383269
0.005505084991455078,0.0010001659393310547,64,0.1816803811173668
0.0049991607666015625,0.0019989013671875,65,0.3998473864937047
0.0045087337493896484,0.0015039443969726562,66,0.3335624768653165
0.0060040950775146484,0.0010004043579101562,67,0.16662033911765875
0.00501251220703125,0.0020003318786621094,68,0.3990677321156773
0.005003690719604492,0.0009996891021728516,69,0.19979034640491733
0.005509376525878906,0.0010001659393310547,70,0.1815388610005193
0.00500035285949707,0.002000093460083008,71,0.3999904639298145
0.005511760711669922,0.0010025501251220703,72,0.18189289730945585
0.005001068115234375,0.0015032291412353516,73,0.30058161708619374
0.005510568618774414,0.0009992122650146484,74,0.1813265261973781
0.004999637603759766,0.001998424530029297,75,0.39971387696709587
0.00551152229309082,0.0010004043579101562,76,0.1815114417960808
0.0055048465728759766,0.0020024776458740234,77,0.3637662956386158
0.004999876022338867,0.0009982585906982422,78,0.19965666873301224
0.005509376525878906,0.0019989013671875,79,0.36281807166349317
0.00500035285949707,0.001312255859375,80,0.26243265150431505
0.005506753921508789,0.0020008087158203125,81,0.36333722994328266
0.0050008296966552734,0.0010001659393310547,82,0.2
0.005505561828613281,0.0019998550415039062,83,0.36324268144812055
0.00500178337097168,0.0015037059783935547,84,0.30063396730063396
0.005504131317138672,0.0010030269622802734,85,0.18223165554881746
0.005505084991455078,0.00251007080078125,86,0.4559549588566479
0.0054013729095458984,0.0010001659393310547,87,0.18516883690134628
0.005001068115234375,0.0009992122650146484,88,0.19979977116704806
0.005512714385986328,0.0020008087158203125,89,0.3629443819738777
0.004997968673706055,0.0009989738464355469,90,0.1998759719505796
0.005073070526123047,0.0020029544830322266,91,0.39482094181784
0.00500035285949707,0.000997304916381836,92,0.19944690792924236
0.0055081844329833984,0.0009999275207519531,93,0.18153486560186988
0.0055048465728759766,0.0021152496337890625,94,0.38425224132703883
0.006006002426147461,0.0020017623901367188,95,0.33329363661625183
0.00605010986328125,0.000997304916381836,96,0.1648407944514502
0.004999399185180664,0.0009999275207519531,97,0.2000095378892651
0.005208492279052734,0.0019998550415039062,98,0.3839604504257072
0.00599980354309082,0.0015025138854980469,99,0.2504271806079873
0.005507707595825195,0.0010051727294921875,100,0.18250292195143067
0.005001068115234375,0.0020017623901367188,101,0.4002669717772693
0.006062984466552734,0.000997781753540039,102,0.1645694062131341
0.00499725341796875,0.0010008811950683594,103,0.20028625954198473
0.00550532341003418,0.0019998550415039062,104,0.36325841236845524
0.0050160884857177734,0.0009996891021728516,105,0.1992965445125719
0.005003690719604492,0.0015032291412353516,106,0.30042407204459903
0.005504131317138672,0.0020017623901367188,107,0.3636836177770077
0.0050029754638671875,0.0009992122650146484,108,0.19972359893252
0.005506753921508789,0.002001523971557617,109,0.36346711694159417
0.004999876022338867,0.0009996891021728516,110,0.1999427781221687
0.005512237548828125,0.0019989013671875,111,0.36262975778546713
0.005999088287353516,0.0015041828155517578,112,0.25073523567284
0.004510402679443359,0.0020036697387695312,113,0.4442330056031293
0.005998849868774414,0.0020029544830322266,114,0.33388975000993604
0.005509376525878906,0.0009982585906982422,115,0.1811926605504587
0.0049974918365478516,0.0019998550415039062,116,0.4001717475311292
0.0051422119140625,0.002000570297241211,117,0.38904859050445106
0.004999876022338867,0.0009989738464355469,118,0.19979972342759048
0.0055065155029296875,0.0021712779998779297,119,0.39431070315206096
0.005501985549926758,0.0019998550415039062,120,0.36347878840403863
0.005006313323974609,0.0019996166229248047,121,0.3994189922849795
0.005505800247192383,0.0009996891021728516,122,0.1815701727796302
0.005003690719604492,0.0020003318786621094,123,0.39977128698718256
0.005864143371582031,0.0009999275207519531,124,0.17051553098064726
0.004999876022338867,0.0011105537414550781,125,0.2221162557817939
0.00551295280456543,0.0009982585906982422,126,0.1810751200103793
0.0049991607666015625,0.002001523971557617,127,0.4003719954215948
0.004508256912231445,0.0010001659393310547,128,0.22185202813475063
0.005998373031616211,0.0019998550415039062,129,0.33339957867959774
0.00451207160949707,0.0019996166229248047,130,0.44317040951122855
0.005999326705932617,0.0010433197021484375,131,0.17390613201923458
0.004510164260864258,0.0019996166229248047,132,0.4433578262938098
0.005998134613037109,0.0019986629486083984,133,0.3332140869703474
0.005506038665771484,0.0009999275207519531,134,0.18160561184723303
0.0050008296966552734,0.002001523971557617,135,0.40023837902264603
0.005509853363037109,0.0009975433349609375,136,0.18104716572912158
0.00550079345703125,0.002105236053466797,137,0.38271497919556174
0.005003690719604492,0.0020017623901367188,138,0.40005717825320436
0.005505561828613281,0.0009970664978027344,139,0.18110168023557943
0.006002664566040039,0.0009999275207519531,140,0.16658060928625332
0.005513191223144531,0.002001047134399414,141,0.36295623594533816
0.0050013065338134766,0.0010006427764892578,142,0.20007627401439673
0.005018711090087891,0.0020003318786621094,143,0.3985748218527316
0.005999088287353516,0.001506805419921875,144,0.2511724028296638
0.004510402679443359,0.0009980201721191406,145,0.22127074743630404
0.0060007572174072266,0.002000093460083008,146,0.3333068457229131
0.004514455795288086,0.0009999275207519531,147,0.22149458674412464
0.004998922348022461,0.0009999275207519531,148,0.2000286163971956
0.00551152229309082,0.0015065670013427734,149,0.27334861790024656
0.004999876022338867,0.002001047134399414,150,0.4002193505316866
0.005510568618774414,0.001506805419921875,151,0.2734391900661965
0.005001068115234375,0.0009975433349609375,152,0.19946605644546148
0.00511479377746582,0.0020012855529785156,153,0.3912739476996224
0.004503011703491211,0.00099945068359375,154,0.22195160692539842
0.006003379821777344,0.0020017623901367188,155,0.3334392374900715
0.0050356388092041016,0.0010001659393310547,156,0.19861748970219212
0.0060007572174072266,0.0015032291412353516,157,0.25050657554928685
0.0050811767578125,0.0020036697387695312,158,0.39433183183183185
0.005002021789550781,0.0010020732879638672,159,0.20033365109628218
0.0055084228515625,0.0019974708557128906,160,0.36262119113573404
0.0055043697357177734,0.0009999275207519531,161,0.18166067483865378
0.005515336990356445,0.0020024776458740234,162,0.36307439588466695
0.0050013065338134766,0.0009975433349609375,163,0.19945654764742338
0.0055124759674072266,0.0009996891021728516,164,0.18135028761731758
0.0050008296966552734,0.0009996891021728516,165,0.1999046483909416
0.005509376525878906,0.0010018348693847656,166,0.1818417863943223
0.005503416061401367,0.0019989013671875,167,0.3632110210977776
0.005005836486816406,0.0009992122650146484,168,0.19960944941893694
0.0055065155029296875,0.0019991397857666016,169,0.36304987876688605
0.005003929138183594,0.0,170,0.0
0.005509614944458008,0.002505064010620117,171,0.4546713401704963
0.005997657775878906,0.001001119613647461,172,0.16691842900302115
0.004506587982177734,0.0019989013671875,173,0.4435509469897365
0.006003379821777344,0.0010023117065429688,174,0.1669579030976966
0.0045032501220703125,0.0019989013671875,175,0.44387971198644643
0.006000041961669922,0.0009996891021728516,176,0.16661368513073194
0.004506349563598633,0.002000093460083008,177,0.4438389503200889
0.006001949310302734,0.0012505054473876953,178,0.2083498848017796
0.004517793655395508,0.0020008087158203125,179,0.44287297482716764
0.005506992340087891,0.0009989738464355469,180,0.1814009870984501
0.005512237548828125,0.0009999275207519531,181,0.181401384083045
0.005000591278076172,0.0020024776458740234,182,0.40044817392962717
0.005296468734741211,0.000997781753540039,183,0.18838622552329506
0.005504131317138672,0.0010001659393310547,184,0.18171186000173264
0.005006313323974609,0.0015025138854980469,185,0.3001238213163158
0.0055065155029296875,0.002003908157348633,186,0.3639158295808798
0.005003452301025391,0.000997304916381836,187,0.19932335842942914
0.005509853363037109,0.002002239227294922,188,0.363392470791865
0.004998445510864258,0.000997781753540039,189,0.19961841163844501
0.005173683166503906,0.001001119613647461,190,0.19350230414746544
0.004997730255126953,0.0010013580322265625,191,0.20036256082434883
0.005197286605834961,0.002506732940673828,192,0.4823157025551631
0.004999637603759766,0.0010004043579101562,193,0.20009537434430139
0.006092071533203125,0.0019991397857666016,194,0.32815435190983094
0.004998445510864258,0.0009999275207519531,195,0.20004769854519436
0.005505084991455078,0.0010025501251220703,196,0.18211346903421394
0.005003690719604492,0.0009996891021728516,197,0.19979034640491733
0.005508899688720703,0.0019998550415039062,198,0.3630225915346663
0.004505157470703125,0.0010237693786621094,199,0.22724386113463166
0.006067514419555664,0.0019996166229248047,200,0.32956108295021413
0.004998922348022461,0.0010001659393310547,201,0.20007631039252158
0.004513263702392578,0.0019998550415039062,202,0.44310618066561014
0.004998683929443359,0.0010001659393310547,203,0.200085853286273
0.00551295280456543,0.0019989013671875,204,0.36258270985598756
0.0060002803802490234,0.0009999275207519531,205,0.16664679938014065
0.005084037780761719,0.0020647048950195312,206,0.4061151753892328
0.00500035285949707,0.0009989738464355469,207,0.19978067038573405
0.005509614944458008,0.0020012855529785156,208,0.3632351032065429
0.004505157470703125,0.0020024776458740234,209,0.44448560541913634
0.00600743293762207,0.0019969940185546875,210,0.33242052625312535
0.0050776004791259766,0.001504659652709961,211,0.2963328168286613
0.00499725341796875,0.0010023117065429688,212,0.20057251908396947
0.005507469177246094,0.0009987354278564453,213,0.18134199134199133
0.004998922348022461,0.002002716064453125,214,0.400629560738303
0.005509376525878906,0.0009980201721191406,215,0.18114938549420115
0.004998445510864258,0.0019989013671875,216,0.3999046029096113
0.005359172821044922,0.0015041828155517578,217,0.28067443722751134
0.005502939224243164,0.0015044212341308594,218,0.2733850353104285
0.005513906478881836,0.0010035037994384766,219,0.1819950706965884
0.004999399185180664,0.0009999275207519531,220,0.2000095378892651
0.005513191223144531,0.0009999275207519531,221,0.1813700051894136
0.004998922348022461,0.002000093460083008,222,0.40010492678971715
0.005151987075805664,0.0009999275207519531,223,0.19408579758433986
0.005001544952392578,0.0010013580322265625,224,0.20020974354085233
0.005507946014404297,0.002507448196411133,225,0.45524197039217384
0.003998517990112305,0.0010004043579101562,226,0.2501937868940433
0.006512880325317383,0.0009989738464355469,227,0.15338433942233773
0.0050008296966552734,0.002001047134399414,228,0.4001430274135876
0.0055103302001953125,0.0009999275207519531,229,0.18146417445482865
0.00450444221496582,0.0020017623901367188,230,0.4443973958609009
0.00499725341796875,0.0009975433349609375,231,0.19961832061068702
0.005506038665771484,0.00150299072265625,232,0.27297133454576944
0.004998683929443359,0.0010035037994384766,233,0.20075360106839646
0.005513429641723633,0.0009975433349609375,234,0.18092972972972973
0.004999399185180664,0.0009996891021728516,235,0.19996184844293957
0.005507469177246094,0.002001047134399414,236,0.36333333333333334
0.005500316619873047,0.0009989738464355469,237,0.18162115301257042
0.004511356353759766,0.0010030269622802734,238,0.2223337913539795
0.006000041961669922,0.00150299072265625,239,0.25049670189938805
0.004504203796386719,0.0020041465759277344,240,0.4449502434893076
0.005000114440917969,0.0009992122650146484,241,0.1998378790768644
0.0055065155029296875,0.0009982585906982422,242,0.18128680290959473
0.005000114440917969,0.0020024776458740234,243,0.4004863627694068
0.005506753921508789,0.000997781753540039,244,0.18119236264449928
0.005501270294189453,0.0009992122650146484,245,0.18163300684753403
0.005003690719604492,0.0005035400390625,246,0.1006337256396817
0.004999637603759766,0.0020058155059814453,247,0.40119217930376727
0.007272958755493164,0.0009987354278564453,248,0.13732175053269957
0.005507469177246094,0.0019965171813964844,249,0.3625108225108225
0.005001068115234375,0.0009999275207519531,250,0.19994279176201374
0.005511283874511719,0.0020012855529785156,251,0.363125108150199
0.005002260208129883,0.002507448196411133,252,0.501263047519184
0.005014896392822266,0.0009999275207519531,253,0.19939146144337738
0.004997730255126953,0.002000093460083008,254,0.40020036256082436
0.00605320930480957,0.0009999275207519531,255,0.1651896490606168
0.005051136016845703,0.002000093460083008,256,0.395969036155952
0.004504203796386719,0.0009996891021728516,257,0.22194579716282023
0.005002021789550781,0.00099945068359375,258,0.1998093422306959
0.005505084991455078,0.0005033016204833984,259,0.09142485924642703
0.004999876022338867,0.002001047134399414,260,0.4002193505316866
0.004504680633544922,0.001001119613647461,261,0.22223986450725097
0.005503177642822266,0.0019991397857666016,262,0.3632700805822719
0.005002498626708984,0.0009999275207519531,263,0.19988561624249357
0.005000591278076172,0.0020034313201904297,264,0.4006388862401068
0.005210161209106445,0.0015063285827636719,265,0.2891136228435455
0.005507707595825195,0.002007722854614258,266,0.36452967404008485
0.004999876022338867,0.0010001659393310547,267,0.2000381479185542
0.0045049190521240234,0.0009996891021728516,268,0.22191055834876952
0.005000591278076172,0.0019998550415039062,269,0.39992371507580815
0.004511594772338867,0.001998424530029297,270,0.4429530201342282
0.005998373031616211,0.0015063285827636719,271,0.251122858619182
0.007081508636474609,0.00200653076171875,272,0.28334792269880815
0.004998922348022461,0.0010008811950683594,273,0.20021939237849953
0.0060176849365234375,0.0019996166229248047,274,0.33229001584786055
0.006014347076416016,0.002000093460083008,275,0.33255371442162845
0.004998683929443359,0.0010001659393310547,276,0.200085853286273
0.005509138107299805,0.0019996166229248047,277,0.3629636041026529
0.005000114440917969,0.0015099048614501953,278,0.3019740606522983
0.005510568618774414,0.0010037422180175781,279,0.18214857439536192
0.005000591278076172,0.001998424530029297,280,0.39963764661008866
0.0055065155029296875,0.0009999275207519531,281,0.18158988569449255
0.00500035285949707,0.0009999275207519531,282,0.19997139178944356
0.0055124759674072266,0.0025146007537841797,283,0.4561653907702954
0.005000591278076172,0.0015070438385009766,284,0.3013731286354534
0.005509614944458008,0.0010027885437011719,285,0.1820070102557445
0.004999399185180664,0.0010013580322265625,286,0.20029567456721828
0.005510568618774414,0.0019986629486083984,287,0.3626963180893869
0.00500178337097168,0.00099945068359375,288,0.19981886648553315
0.005511045455932617,0.0020003318786621094,289,0.3629677698464201
0.005501747131347656,0.001001596450805664,290,0.18205061535794764
0.005003929138183594,0.0015060901641845703,291,0.3009815132456642
0.004999876022338867,0.002007007598876953,292,0.40141147298650515
0.005336284637451172,0.001001596450805664,293,0.18769546957376462
0.004504203796386719,0.0019979476928710938,294,0.4435739995765403
0.006293058395385742,0.0010008811950683594,295,0.15904527372608449
0.004511833190917969,0.001999378204345703,296,0.44314098499260196
0.005997180938720703,0.0010006427764892578,297,0.1668521905064801
0.004506111145019531,0.0015082359313964844,298,0.33470899470899473
0.005001544952392578,0.002003908157348633,299,0.4006578320144914
0.0055084228515625,0.0009996891021728516,300,0.18148372576177285
0.0049974918365478516,0.0010001659393310547,301,0.20013358141310053
0.005506277084350586,0.0020008087158203125,302,0.36336869452262394
0.0049974918365478516,0.0009989738464355469,303,0.19989504317542103
0.00550532341003418,0.0010006427764892578,304,0.18175912693257112
0.0050013065338134766,0.002513408660888672,305,0.5025504123563903
0.004378318786621094,0.001001119613647461,306,0.22865388804182096
0.006000041961669922,0.0019974708557128906,307,0.3329094810458555
0.0045032501220703125,0.0009996891021728516,308,0.22199279966116053
0.005001068115234375,0.002003192901611328,309,0.4005530129672006
0.004506587982177734,0.00099945068359375,310,0.22177547349486826
0.006000518798828125,0.001996755599975586,311,0.3327638270820089
0.005046844482421875,0.0020406246185302734,312,0.40433673469387754
0.005090951919555664,0.0010008811950683594,313,0.19660000936636537
0.005506038665771484,0.0009992122650146484,314,0.1814757079760977
0.005002498626708984,0.0019996166229248047,315,0.39972357258602614
0.005509138107299805,0.0010030269622802734,316,0.18206604059375947
0.005503177642822266,0.0019969940185546875,317,0.36288016636340004
0.004999876022338867,0.0015063285827636719,318,0.3012731867817462
0.005063533782958984,0.0010046958923339844,319,0.1984179301252472
0.004999637603759766,0.001999378204345703,320,0.3999046256556986
0.005190610885620117,0.001001119613647461,321,0.19287125074640576
0.00500178337097168,0.0009992122650146484,322,0.19977119977119978
0.005425691604614258,0.001001119613647461,323,0.1845146548314804
0.0049953460693359375,0.0009989738464355469,324,0.19998090874379534
0.005506992340087891,0.0025153160095214844,325,0.4567495021213958
0.004998683929443359,0.0009996891021728516,326,0.19999046074596966
0.0055048465728759766,0.0009980201721191406,327,0.1812984538091732
0.005003213882446289,0.001999378204345703,328,0.39961877531570167
0.005503177642822266,0.0010020732879638672,329,0.1820899402131531
0.006000041961669922,0.002000093460083008,330,0.333346578717317
0.005505084991455078,0.0019958019256591797,331,0.3625378951927241
0.0045053958892822266,0.0005035400390625,332,0.11176377202730592
0.0055065155029296875,0.0020024776458740234,333,0.3636560443366817
0.005503416061401367,0.001001119613647461,334,0.1819087640254733
0.005003452301025391,0.001998424530029297,335,0.3994091298961212
0.004999637603759766,0.0009999275207519531,336,0.2
0.005120515823364258,0.0009999275207519531,337,0.19527867020533593
0.0049991607666015625,0.0015020370483398438,338,0.3004578405188859
0.005230903625488281,0.0010035037994384766,339,0.19184138559708294
0.0055081844329833984,0.0019996166229248047,340,0.36302644678180324
0.005001068115234375,0.0010027885437011719,341,0.20051487414187644
0.005089282989501953,0.0009982585906982422,342,0.19614916143539773
0.005002737045288086,0.0009999275207519531,343,0.19987609016823144
0.0053021907806396484,0.0020012855529785156,344,0.37744502900310267
0.004999876022338867,0.0015060901641845703,345,0.30122550188355346
0.0065097808837890625,0.0020003318786621094,346,0.3072809844711398
0.004996538162231445,0.001001119613647461,347,0.20036264732547598
0.005506277084350586,0.002000093460083008,348,0.3632387962762503
0.0049991607666015625,0.0010001659393310547,349,0.2000667684090042
0.0055086612701416016,0.002507448196411133,350,0.4551828608526293
0.006026029586791992,0.00150299072265625,351,0.2494164193867458
0.005007505416870117,0.0010037422180175781,352,0.2004475551111746
0.005003213882446289,0.000997781753540039,353,0.19942816297355254
0.006293773651123047,0.0020003318786621094,354,0.3178271081142511
0.005504608154296875,0.0009992122650146484,355,0.18152286902286902
0.005003452301025391,0.002001523971557617,356,0.4000285904888974
0.005508899688720703,0.0009987354278564453,357,0.18129490175711938
0.005004167556762695,0.0015037059783935547,358,0.3004907332412216
0.0055084228515625,0.002003908157348633,359,0.36378981994459836
0.005000591278076172,0.0009992122650146484,360,0.19981882330504433
0.005511283874511719,0.002000093460083008,361,0.36290880775220624
0.004999876022338867,0.0009999275207519531,362,0.19999046302036144
0.005510091781616211,0.002001047134399414,363,0.36316039980961445
0.0050046443939208984,0.0009992122650146484,364,0.1996569958553666
0.00551295280456543,0.0015032291412353516,365,0.27267223111187994
0.006001710891723633,0.0010037422180175781,366,0.16724268064990266
0.004506587982177734,0.0019996166229248047,367,0.44370966035340176
0.004506111145019531,0.0009989738464355469,368,0.2216931216931217
0.006004810333251953,0.0020003318786621094,369,0.3331215754784404
0.005007266998291016,0.00099945068359375,370,0.1996000380916103
0.004998922348022461,0.001001119613647461,371,0.20026708637382554
0.005095481872558594,0.002504587173461914,372,0.49153097510761745
0.00599980354309082,0.0020020008087158203,373,0.3336777270017882
0.0045092105865478516,0.0009989738464355469,374,0.22154073917411304
0.005997180938720703,0.0009999275207519531,375,0.16673292518088575
0.00517582893371582,0.0009989738464355469,376,0.19300750840665162
0.004999876022338867,0.0010008811950683594,377,0.2001812026131324
0.005505084991455078,0.0019989013671875,378,0.36310090948462537
0.004998922348022461,0.0012631416320800781,379,0.25268278723708687
0.004507303237915039,0.0009987354278564453,380,0.22158159217138323
0.006000518798828125,0.0010008811950683594,381,0.16679910998092817
0.004510641098022461,0.0020051002502441406,382,0.4445266663142872
0.004998683929443359,0.0009949207305908203,383,0.1990365353429362
0.005506992340087891,0.00099945068359375,384,0.18148757468179064
0.005998373031616211,0.001001119613647461,385,0.16689852537859215
0.0045049190521240234,0.002093791961669922,386,0.4647790420746229
0.005502939224243164,0.0010037422180175781,387,0.18240110913738572
0.006003141403198242,0.0019996166229248047,388,0.3330950395170579
0.00554347038269043,0.0009999275207519531,389,0.18037933852307428
0.004996776580810547,0.002002239227294922,390,0.40070617425326843
0.005507707595825195,0.0,391,0.0
0.004998922348022461,0.0010046958923339844,392,0.20098249630371537
0.005507230758666992,0.0009992122650146484,393,0.18143642581929953
0.005000114440917969,0.0019991397857666016,394,0.39981880602708375
0.004506111145019531,0.0010001659393310547,395,0.22195767195767196
0.005998849868774414,0.0020012855529785156,396,0.33361154167163465
0.005027294158935547,0.0010013580322265625,397,0.19918429289576023


==> Ratios/german.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.003000020980834961,0.003000020980834961,0,1.0
0.0020012855529785156,0.003046751022338867,1,1.5223969502025256
0.003506898880004883,0.001997709274291992,2,0.5696512339384051
0.002001523971557617,0.0030028820037841797,3,1.5002977963073258
0.0029993057250976562,0.0019969940185546875,4,0.665818759936407
0.0020003318786621094,0.0035071372985839844,5,1.7532777115613827
0.002504587173461914,0.0025086402893066406,6,1.0016182770109472
0.001999378204345703,0.0029997825622558594,7,1.5003577390889578
0.003000974655151367,0.003031492233276367,8,1.0101692222133947
0.001999378204345703,0.002000570297241211,9,1.0005962318149297
0.0025069713592529297,0.0029993057250976562,10,1.1963861150737043
0.003000974655151367,0.003000974655151367,11,1.0
0.0019996166229248047,0.002508401870727539,12,1.2544413974007393
0.0029990673065185547,0.003003835678100586,13,1.001589951506479
0.0015032291412353516,0.0029997825622558594,14,1.9955590800951626
0.003001689910888672,0.002504587173461914,15,0.8343923749007148
0.0029997825622558594,0.0020051002502441406,16,0.668415196312192
0.001999378204345703,0.003004312515258789,17,1.5026234199856905
0.002511262893676758,0.0029993057250976562,18,1.194341593088389
0.0019991397857666016,0.002503633499145508,19,1.2523553965414431
0.0029997825622558594,0.0020089149475097656,20,0.6696868542362104
0.002000093460083008,0.0029997825622558594,21,1.499821194421266
0.0030736923217773438,0.003000020980834961,22,0.976031647533354
0.001996755599975586,0.0025091171264648438,23,1.2565970149253731
0.0020003318786621094,0.002003908157348633,24,1.001787842669845
0.002999544143676758,0.002000093460083008,25,0.6667991415626738
0.0025072097778320312,0.003000020980834961,26,1.1965576264739444
0.0019998550415039062,0.0025086402893066406,27,1.254411063423939
0.0020003318786621094,0.002003908157348633,28,1.001787842669845
0.003000497817993164,0.0030002593994140625,29,0.9999205403257847
0.0019991397857666016,0.0019998550415039062,30,1.0003577817531306
0.002160310745239258,0.003508329391479492,31,1.6239929367619468
0.003000497817993164,0.002003908157348633,32,0.6678585617798967
0.002000093460083008,0.003000020980834961,33,1.499940398140422
0.0019996166229248047,0.0019998550415039062,34,1.0001192321449863
0.002503633499145508,0.003512859344482422,35,1.4031044662413104
0.0019996166229248047,0.002000093460083008,36,1.0002384642899727
0.0035066604614257812,0.0029997825622558594,37,0.8554528147946696
0.0019998550415039062,0.002503633499145508,38,1.2519074868860276
0.002057790756225586,0.0030040740966796875,39,1.4598540145985401
0.0029997825622558594,0.0020024776458740234,40,0.6675409314894294
0.0020012855529785156,0.002000570297241211,41,0.9996426018584703
0.0029990673065185547,0.00250244140625,42,0.8344065506002067
0.0020895004272460938,0.0020020008087158203,43,0.9581241442263807
0.0030014514923095703,0.0020041465759277344,44,0.6677257923584081
0.0019981861114501953,0.0029985904693603516,45,1.500656246271328
0.002001523971557617,0.002508401870727539,46,1.2532459797498512
0.002503633499145508,0.0019969940185546875,47,0.7976383201599848
0.003001689910888672,0.002000093460083008,48,0.6663224781572676
0.002000570297241211,0.0020024776458740234,49,1.0009534024550113
0.0029990673065185547,0.0035142898559570312,50,1.1717942602750615
0.0025053024291992188,0.0030040740966796875,51,1.199086410354016
0.002001047134399414,0.003000497817993164,52,1.49946383891338
0.002000093460083008,0.0025026798248291016,53,1.2512814399809273
0.0029993057250976562,0.002008199691772461,54,0.6695548489666137
0.002003192901611328,0.0020003318786621094,55,0.9985717686265175
0.0024347305297851562,0.0029997825622558594,56,1.2320799059929495
0.0029997825622558594,0.002508401870727539,57,0.8361945636623748
0.0019998550415039062,0.002004384994506836,58,1.0022651406771579
0.0025022029876708984,0.0029997825622558594,59,1.198856598380181
0.0020055770874023438,0.003000020980834961,60,1.4958392772230147
0.0029997825622558594,0.0025091171264648438,61,0.8364329995231283
0.001997232437133789,0.0020036697387695312,62,1.0032231108988898
0.002000570297241211,0.0029997825622558594,63,1.499463711119056
0.0025055408477783203,0.0020003318786621094,64,0.7983633076410696
0.00299835205078125,0.0035092830657958984,65,1.1704039440203562
0.0019998550415039062,0.0020036697387695312,66,1.0019074868860276
0.0020024776458740234,0.003000020980834961,67,1.4981545422074056
0.0025072097778320312,0.002000093460083008,68,0.7977367820464055
0.0029997825622558594,0.002508401870727539,69,0.8361945636623748
0.001999378204345703,0.0030035972595214844,70,1.5022656808967327
0.0029997825622558594,0.003000020980834961,71,1.0000794786202511
0.0021479129791259766,0.0025043487548828125,72,1.1659451659451658
0.001999378204345703,0.002004861831665039,73,1.0027426663486763
0.003000020980834961,0.0030040740966796875,74,1.0013510291663354
0.0020003318786621094,0.0019998550415039062,75,0.999761620977354
0.0019996166229248047,0.0035042762756347656,76,1.7524740670084655
0.003060579299926758,0.0030028820037841797,77,0.9811482433590403
0.002506732940673828,0.0020003318786621094,78,0.797983640859806
0.001999378204345703,0.0029997825622558594,79,1.5003577390889578
0.0025038719177246094,0.002506732940673828,80,1.0011426394972387
0.003003835678100586,0.0019989013671875,81,0.665449638860227
0.0020003318786621094,0.002506256103515625,82,1.2529201430274135
0.0019998550415039062,0.0020003318786621094,83,1.0002384358607534
0.0019998550415039062,0.002507448196411133,84,1.2538149737720554
0.0030214786529541016,0.0029990673065185547,85,0.9925826560404009
0.0019998550415039062,0.002000093460083008,86,1.0001192179303768
0.0030019283294677734,0.0019998550415039062,87,0.6661901358112938
0.002508878707885742,0.0025053024291992188,88,0.9985745509835598
0.0019998550415039062,0.0030002593994140625,89,1.5002384358607534
0.003000020980834961,0.0029997825622558594,90,0.999920527696098
0.0020003318786621094,0.0025043487548828125,91,1.2519666269368295
0.001999378204345703,0.0020046234130859375,92,1.0026234199856905
0.0025000572204589844,0.003003835678100586,93,1.201506770932672
0.002996683120727539,0.0030007362365722656,94,1.0013525340122524
0.0020008087158203125,0.0025031566619873047,95,1.2510724499523356
0.002506732940673828,0.0020084381103515625,96,0.8012174243865322
0.0030078887939453125,0.0019998550415039062,97,0.6648700063411541
0.0019998550415039062,0.0030002593994140625,98,1.5002384358607534
0.0029997825622558594,0.0025086402893066406,99,0.836274042282626
0.0019996166229248047,0.002004861831665039,100,1.0026231071896983
0.0020952224731445312,0.0029993057250976562,101,1.431497496586254
0.0029997825622558594,0.0029997825622558594,102,1.0
0.0019998550415039062,0.0025086402893066406,103,1.254411063423939
0.0030002593994140625,0.0020041465759277344,104,0.6679910998092816
0.0015099048614501953,0.003000020980834961,105,1.9868940470551082
0.0030012130737304688,0.0030002593994140625,106,0.9996822370511599
0.0019996166229248047,0.002508878707885742,107,1.2546798616907118
0.0019989013671875,0.0020036697387695312,108,1.0023854961832062
0.003515005111694336,0.003000020980834961,109,0.8534897917655837
0.0019998550415039062,0.0025043487548828125,110,1.2522651406771579
0.0019996166229248047,0.0030088424682617188,111,1.5047096697269584
0.0030002593994140625,0.0020008087158203125,112,0.6668785759694851
0.002197742462158203,0.0029993057250976562,113,1.3647211976567586
0.002999544143676758,0.002503633499145508,114,0.8346713297830061
0.002000570297241211,0.0020041465759277344,115,1.0017876296031463
0.0019998550415039062,0.001999378204345703,116,0.9997615641392466
0.0030355453491210938,0.0029993057250976562,117,0.9880615771284952
0.0019996166229248047,0.0025064945220947266,118,1.253487540240849
0.0025153160095214844,0.002000093460083008,119,0.7951658767772511
0.003000020980834961,0.0035076141357421875,120,1.16919653500755
0.002512693405151367,0.0019986629486083984,121,0.7954265110541797
0.0019998550415039062,0.0035064220428466797,122,1.7533381020505483
0.0019991397857666016,0.001999378204345703,123,1.000119260584377
0.0030012130737304688,0.002999544143676758,124,0.9994439148395297
0.0025010108947753906,0.002000570297241211,125,0.7999046711153479
0.0030007362365722656,0.002050161361694336,126,0.6832194501827428
0.0020012855529785156,0.003002166748046875,127,1.5001191327138432
0.0019989013671875,0.001998424530029297,128,0.9997614503816794
0.0025060176849365234,0.002503633499145508,129,0.9990486157358958
0.0030062198638916016,0.0020093917846679688,130,0.6684114521373622
0.0019974708557128906,0.0029993057250976562,131,1.5015516829792313
0.0030014514923095703,0.0030002593994140625,132,0.999602827865597
0.0025043487548828125,0.002508401870727539,133,1.0016184310738767
0.0020008087158203125,0.002004384994506836,134,1.001787416587226
0.0030040740966796875,0.003000020980834961,135,0.9986507936507937
0.0019969940185546875,0.003000020980834961,136,1.5022683858643744
0.002501249313354492,0.002508401870727539,137,1.0028595939376608
0.0030078887939453125,0.0020036697387695312,138,0.666138237159163
0.002998828887939453,0.003000020980834961,139,1.0003975194784545
0.0019996166229248047,0.002000093460083008,140,1.0002384642899727
0.0019996166229248047,0.003509044647216797,141,1.7548587099081912
0.0032210350036621094,0.0020041465759277344,142,0.6222057735011103
0.0020003318786621094,0.0029997825622558594,143,1.499642431466031
0.0019996166229248047,0.0019998550415039062,144,1.0001192321449863
0.0025064945220947266,0.0025115013122558594,145,1.0019975268714925
0.003008127212524414,0.002000093460083008,146,0.6648965681223745
0.002000093460083008,0.0029997825622558594,147,1.499821194421266
0.003000020980834961,0.0025048255920410156,148,0.8349360247953588
0.002000093460083008,0.0030083656311035156,149,1.5041125283108834
0.002512693405151367,0.0020003318786621094,150,0.7960907106936141
0.001999378204345703,0.003000020980834961,151,1.5004769854519437
0.0030007362365722656,0.0025038719177246094,152,0.8344191959319879
0.002506256103515625,0.0030088424682617188,153,1.2005327245053272
0.0020084381103515625,0.002999544143676758,154,1.4934710351377019
0.0029997825622558594,0.0019991397857666016,155,0.6664282308059132
0.0019998550415039062,0.003506898880004883,156,1.753576537911302
0.003000020980834961,0.002501249313354492,157,0.8337439402368275
0.0020732879638671875,0.002005338668823242,158,0.9672263109475621
0.0025064945220947266,0.002507925033569336,159,1.0005707219632836
0.0020072460174560547,0.0020055770874023438,160,0.9991685473334125
0.0019998550415039062,0.0029985904693603516,161,1.4994039103481163
0.003515958786010742,0.0030019283294677734,162,0.8538007730385841
0.002000093460083008,0.001998424530029297,163,0.9991655739659078
0.0019998550415039062,0.0030350685119628906,164,1.517644253695756
0.0030002593994140625,0.0030012130737304688,165,1.0003178639542276
0.003261566162109375,0.002000093460083008,166,0.6132309941520467
0.003000497817993164,0.0025038719177246094,167,0.8344854986094558
0.002000093460083008,0.0020036697387695312,168,1.0017880557873406
0.0025022029876708984,0.0030002593994140625,169,1.1990471653168175
0.002004384994506836,0.002000093460083008,170,0.9978589270845724
0.002999544143676758,0.0025086402893066406,171,0.8363405134726969
0.003000020980834961,0.0030040740966796875,172,1.0013510291663354
0.002000093460083008,0.003000020980834961,173,1.499940398140422
0.0033142566680908203,0.002000093460083008,174,0.6034817639018776
0.0019989013671875,0.0025091171264648438,175,1.2552480916030535
0.0030024051666259766,0.0019998550415039062,176,0.6660843325657111
0.0019986629486083984,0.0029997825622558594,177,1.500894667780031
0.0031309127807617188,0.002504587173461914,178,0.7999543100822418
0.002003908157348633,0.0020046234130859375,179,1.0003569303985722
0.002998828887939453,0.0019998550415039062,180,0.6668786770551757
0.002507448196411133,0.0030002593994140625,181,1.196538936959209
0.0020020008087158203,0.0025033950805664062,182,1.250446588067167
0.003002643585205078,0.002008676528930664,183,0.6689693504843577
0.0019996166229248047,0.003000020980834961,184,1.5002980803624657
0.0025055408477783203,0.0029997825622558594,185,1.1972594918641164
0.0020034313201904297,0.002509593963623047,186,1.252647863858146
0.0030012130737304688,0.0020041465759277344,187,0.6677788369876072
0.0019996166229248047,0.0029997825622558594,188,1.5001788482174794
0.002505779266357422,0.0030002593994140625,189,1.197335870599429
0.003007650375366211,0.002508878707885742,190,0.8341656757827982
0.002000570297241211,0.002003908157348633,191,1.0016684542962697
0.0019996166229248047,0.0029997825622558594,192,1.5001788482174794
0.0030007362365722656,0.00250244140625,193,0.833942475766725
0.002509593963623047,0.003002643585205078,194,1.1964658939768194
0.0020008087158203125,0.0025064945220947266,195,1.2527407054337465
0.003000974655151367,0.004507541656494141,196,1.5020258997378246
0.002506732940673828,0.0030083656311035156,197,1.2001141335362373
0.0020084381103515625,0.0039997100830078125,198,1.9914529914529915
0.0019998550415039062,0.003505229949951172,199,1.7527420123986648
0.0025093555450439453,0.003003835678100586,200,1.1970546318289785
0.002000570297241211,0.0029997825622558594,201,1.499463711119056
0.003513813018798828,0.003507375717163086,202,0.998168001085629
0.0020012855529785156,0.003000497817993164,203,1.4992852037169406
0.0029993057250976562,0.0019989013671875,204,0.6664546899841017
0.0019998550415039062,0.003504037857055664,205,1.752145922746781
0.002511262893676758,0.0020017623901367188,206,0.7971138327162252
0.003000020980834961,0.003000020980834961,207,1.0
0.002996683120727539,0.002000093460083008,208,0.6674357546344181
0.00250244140625,0.0025022029876708984,209,0.9999047256097561
0.0020062923431396484,0.003003835678100586,210,1.497207367795603
0.0029973983764648438,0.0029993057250976562,211,1.0006363347120586
0.0019996166229248047,0.0020008087158203125,212,1.0005961607249314
0.003001689910888672,0.0035088062286376953,213,1.168943606036537
0.0020952224731445312,0.002003908157348633,214,0.956417842512517
0.0019953250885009766,0.003000020980834961,215,1.503524913370773
0.0030007362365722656,0.003000020980834961,216,0.9997616399173685
0.002998828887939453,0.0025081634521484375,217,0.8363809826681508
0.0015056133270263672,0.0030040740966796875,218,1.995249406175772
0.0029993057250976562,0.0019998550415039062,219,0.6667726550079491
0.0019996166229248047,0.002504110336303711,220,1.2522952187909862
0.0020024776458740234,0.003008604049682617,221,1.5024407667579474
0.003514528274536133,0.0030002593994140625,222,0.853673427854284
0.0029990673065185547,0.0019998550415039062,223,0.6668256618173146
0.0019998550415039062,0.002503633499145508,224,1.2519074868860276
0.003000497817993164,0.0030083656311035156,225,1.0026221692491062
0.0025107860565185547,0.0029997825622558594,226,1.1947583325420188
0.0019998550415039062,0.002000093460083008,227,1.0001192179303768
0.003000974655151367,0.0025093555450439453,228,0.8361801859060936
0.0009987354278564453,0.0019998550415039062,229,2.002387204583433
0.003515958786010742,0.003034353256225586,230,0.8630229877263172
0.0019996166229248047,0.0030002593994140625,231,1.500417312507452
0.002999544143676758,0.002110004425048828,232,0.7034416977982673
0.0019965171813964844,0.002999544143676758,233,1.5023883448770003
0.003133535385131836,0.002000093460083008,234,0.6382865403636917
0.001997232437133789,0.0019991397857666016,235,1.0009549958218933
0.0020008087158203125,0.0022552013397216797,236,1.1271448999046711
0.0029990673065185547,0.0020003318786621094,237,0.6669846569679625
0.002506256103515625,0.0029993057250976562,238,1.1967275494672756
0.0019986629486083984,0.0020034313201904297,239,1.0023857807467493
0.002505064010620117,0.003108501434326172,240,1.240887027695822
0.002000093460083008,0.0019998550415039062,241,0.9998807962808439
0.0020008087158203125,0.0030007362365722656,242,1.4997616777883698
0.0033652782440185547,0.0025076866149902344,243,0.7451647183846971
0.002001047134399414,0.0030002593994140625,244,1.4993446920052425
0.0019996166229248047,0.0030002593994140625,245,1.500417312507452
0.0035142898559570312,0.0019986629486083984,246,0.5687245590230665
0.0019996166229248047,0.002504110336303711,247,1.2522952187909862
0.0019996166229248047,0.003000020980834961,248,1.5002980803624657
0.0019991397857666016,0.0030002593994140625,249,1.5007751937984497
0.0019998550415039062,0.0025026798248291016,250,1.2514306151645207
0.0032203197479248047,0.0030035972595214844,251,0.9327015621529577
0.0019998550415039062,0.0020003318786621094,252,1.0002384358607534
0.0030007362365722656,0.0029993057250976562,253,0.999523279834737
0.0025053024291992188,0.002505064010620117,254,0.9999048344118767
0.0030019283294677734,0.003008127212524414,255,1.002064967039949
0.0019986629486083984,0.003000020980834961,256,1.5010139568173684
0.0030002593994140625,0.0020003318786621094,257,0.6667196439923713
0.0015039443969726562,0.0035092830657958984,258,2.3333861762840837
0.003004789352416992,0.002003908157348633,259,0.6669047052289138
0.0019998550415039062,0.0019996166229248047,260,0.9998807820696233
0.0030031204223632812,0.0030002593994140625,261,0.9990473166084471
0.002508401870727539,0.0025091171264648438,262,1.000285143997719
0.0020046234130859375,0.0030035972595214844,263,1.4983349191246431
0.0029990673065185547,0.002000093460083008,264,0.6669051593926385
0.0019996166229248047,0.002504110336303711,265,1.2522952187909862
0.002507448196411133,0.003004312515258789,266,1.1981553675002377
0.0030078887939453125,0.0025038719177246094,267,0.8324350031705771
0.0019998550415039062,0.0035071372985839844,268,1.7536957558416786
0.0019998550415039062,0.0030035972595214844,269,1.5019074868860276
0.002505779266357422,0.003000497817993164,270,1.197431018078021
0.003008127212524414,0.002001047134399414,271,0.6652136006974717
0.002000093460083008,0.0025038719177246094,272,1.2518774585767076
0.0019996166229248047,0.0020020008087158203,273,1.0011923214498628
0.0029990673065185547,0.003002166748046875,274,1.0010334684792115
0.002027273178100586,0.0019960403442382812,275,0.9845936728213571
0.0019943714141845703,0.002005338668823242,276,1.0054991034070533
0.003001689910888672,0.002002716064453125,277,0.6671961874503575
0.0019998550415039062,0.002997875213623047,278,1.4990462565569862
0.0025091171264648438,0.002505779266357422,279,0.9986697073356139
0.0019996166229248047,0.0030050277709960938,280,1.5028019554071779
0.002512693405151367,0.001999378204345703,281,0.7957111680425087
0.0030014514923095703,0.003504037857055664,282,1.167447771864326
0.0015065670013427734,0.002004861831665039,283,1.330748536160785
0.003004312515258789,0.0030040740966796875,284,0.9999206412189509
0.002000570297241211,0.003000497817993164,285,1.4998212370396853
0.0029993057250976562,0.0025031566619873047,286,0.8345786963434022
0.0025157928466796875,0.003008604049682617,287,1.1958870356330553
0.002000093460083008,0.002000093460083008,288,1.0
0.0019996166229248047,0.0020008087158203125,289,1.0005961607249314
0.002998828887939453,0.003509044647216797,290,1.170138336778502
0.001996755599975586,0.002003908157348633,291,1.0035820895522387
0.0030629634857177734,0.002000093460083008,292,0.6529929166342336
0.0019998550415039062,0.003000020980834961,293,1.5001192179303768
0.0019998550415039062,0.0020084381103515625,294,1.0042918454935623
0.003000020980834961,0.0030012130737304688,295,1.0003973615195105
0.0023522377014160156,0.0029993057250976562,296,1.2750861544698966
0.001998424530029297,0.0025091171264648438,297,1.2555476020042948


==> Ratios/law.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.003000974655151367,0.0010025501251220703,0,0.3340748391197267
0.002503633499145508,0.0,1,0.0
0.002004861831665039,0.00150299072265625,2,0.7496729694375074
0.0025103092193603516,0.0,3,0.0
0.0030002593994140625,0.0010035037994384766,4,0.3344723458359822
0.0019998550415039062,0.0,5,0.0
0.002513408660888672,0.0015032291412353516,6,0.5980838550559666
0.0020003318786621094,0.0,7,0.0
0.0019998550415039062,0.0010039806365966797,8,0.5020267048164044
0.002000093460083008,0.0010006427764892578,9,0.5002980092978901
0.00251007080078125,0.0009999275207519531,10,0.39836626139817627
0.0030045509338378906,0.0,11,0.0
0.002000093460083008,0.0009984970092773438,12,0.49922517582548576
0.0029997825622558594,0.0,13,0.0
0.0025091171264648438,0.0,14,0.0
0.002004384994506836,0.0010004043579101562,15,0.4991078862852385
0.0019996166229248047,0.0,16,0.0
0.0030002593994140625,0.0010025501251220703,17,0.3341544818817546
0.0025103092193603516,0.00099945068359375,18,0.3981384746889543
0.0020046234130859375,0.0,19,0.0
0.0019998550415039062,0.000997781753540039,20,0.4989270386266094
0.0030002593994140625,0.001001119613647461,21,0.33367768595041325
0.002509593963623047,0.0,22,0.0
0.002003908157348633,0.0010981559753417969,23,0.5480071386079715
0.0019998550415039062,0.0009996891021728516,24,0.4998807820696233
0.0019998550415039062,0.0,25,0.0
0.0030002593994140625,0.0009989738464355469,26,0.33296249205340117
0.0015079975128173828,0.0,27,0.0
0.003004312515258789,0.0009999275207519531,28,0.3328307277200222
0.002000570297241211,0.0010037422180175781,29,0.501728041949708
0.0019998550415039062,0.0,30,0.0
0.00251007080078125,0.0009980201721191406,31,0.3976063829787234
0.0020051002502441406,0.0,32,0.0
0.0019998550415039062,0.0,33,0.0
0.0030002593994140625,0.0009989738464355469,34,0.33296249205340117
0.002000093460083008,0.0,35,0.0
0.002508401870727539,0.0010008811950683594,36,0.399011500807908
0.0020046234130859375,0.0009999275207519531,37,0.49881065651760226
0.0019998550415039062,0.0005035400390625,38,0.25178826895565093
0.0019998550415039062,0.0,39,0.0
0.002509593963623047,0.0010023117065429688,40,0.3993919817594528
0.002004384994506836,0.0010001659393310547,41,0.49898893778993697
0.003000020980834961,0.0,42,0.0
0.001998424530029297,0.0010013580322265625,43,0.5010737294201861
0.0025031566619873047,0.0,44,0.0
0.003001689910888672,0.0009975433349609375,45,0.3323272438443209
0.0030317306518554688,0.0010006427764892578,46,0.3300566215791129
0.002000570297241211,0.0,47,0.0
0.0025081634521484375,0.0010001659393310547,48,0.3987642585551331
0.0020008087158203125,0.0009989738464355469,49,0.49928503336510965
0.0019996166229248047,0.0,50,0.0
0.0029990673065185547,0.0009999275207519531,51,0.3334128309086573
0.0019998550415039062,0.0,52,0.0
0.0025076866149902344,0.00150299072265625,53,0.5993534892565127
0.0019986629486083984,0.0,54,0.0
0.002000093460083008,0.001003265380859375,55,0.5016092502086065
0.0019998550415039062,0.0010013580322265625,56,0.5007153075822603
0.0025076866149902344,0.0,57,0.0
0.0019986629486083984,0.00099945068359375,58,0.5000596445186687
0.0030002593994140625,0.0009992122650146484,59,0.333041958041958
0.002000093460083008,0.0,60,0.0
0.0025031566619873047,0.0010006427764892578,61,0.3997523573673683
0.0020036697387695312,0.0,62,0.0
0.002003908157348633,0.0009999275207519531,63,0.4989886972040452
0.0019936561584472656,0.0010006427764892578,64,0.5019134178426213
0.002000093460083008,0.0,65,0.0
0.0025093555450439453,0.0009987354278564453,66,0.39800475059382423
0.0029985904693603516,0.0,67,0.0
0.002000093460083008,0.0,68,0.0
0.0020012855529785156,0.0010006427764892578,69,0.5
0.002506256103515625,0.0,70,0.0
0.0020020008087158203,0.0012025833129882812,71,0.600690722877218
0.0020051002502441406,0.001003265380859375,72,0.5003567181926278
0.0029997825622558594,0.0,73,0.0
0.0025043487548828125,0.0010001659393310547,74,0.39937166793602435
0.0020055770874023438,0.00099945068359375,75,0.4983357108892059
0.002004861831665039,0.0,76,0.0
0.0019996166229248047,0.000997781753540039,77,0.49898652676761657
0.003000020980834961,0.0,78,0.0
0.0015032291412353516,0.0,79,0.0
0.0030100345611572266,0.0009999275207519531,80,0.3321980198019802
0.002000093460083008,0.0,81,0.0
0.0019996166229248047,0.0009999275207519531,82,0.5000596160724932
0.0025043487548828125,0.0,83,0.0
0.0020051002502441406,0.0015027523040771484,84,0.7494649227110582
0.0030050277709960938,0.0010046958923339844,85,0.33433830529990477
0.002000093460083008,0.0,86,0.0
0.0019996166229248047,0.0009999275207519531,87,0.5000596160724932
0.001505136489868164,0.0,88,0.0
0.0019998550415039062,0.0009987354278564453,89,0.4994039103481164
0.003036975860595703,0.0009999275207519531,90,0.329251059821008
0.001996755599975586,0.0,91,0.0
0.0025055408477783203,0.0010008811950683594,92,0.39946712341802265
0.0020003318786621094,0.0009992122650146484,93,0.499523241954708
0.0029997825622558594,0.0,94,0.0
0.002000570297241211,0.0010027885437011719,95,0.5012513407222023
0.0019996166229248047,0.0009989738464355469,96,0.49958268749254797
0.0033066272735595703,0.0,97,0.0
0.002002239227294922,0.0009987354278564453,98,0.49880924029530843
0.0020008087158203125,0.0009999275207519531,99,0.4997616777883699
0.0025010108947753906,0.0005040168762207031,100,0.20152526215443278
0.0030090808868408203,0.0,101,0.0
0.002000570297241211,0.001001119613647461,102,0.5004171135740675
0.0019996166229248047,0.0010025501251220703,103,0.5013711696673423
0.002000093460083008,0.0,104,0.0
0.0025069713592529297,0.000997304916381836,105,0.397812648597242
0.002004384994506836,0.0010027885437011719,106,0.5002973712382538
0.003000497817993164,0.0,107,0.0
0.002000093460083008,0.0009970664978027344,108,0.49850995351054955
0.0025098323822021484,0.001001119613647461,109,0.3988790728602641
0.002004384994506836,0.0,110,0.0
0.0019998550415039062,0.0009987354278564453,111,0.4994039103481164
0.0019998550415039062,0.0,112,0.0
0.0019998550415039062,0.0,113,0.0
0.0025091171264648438,0.0,114,0.0
0.003004789352416992,0.0015034675598144531,115,0.5003570578433706
0.002000093460083008,0.0010046958923339844,116,0.5023244725235427
0.002000093460083008,0.0,117,0.0
0.002509593963623047,0.0010001659393310547,118,0.3985369561086833
0.0020036697387695312,0.0,119,0.0
0.0019998550415039062,0.001001119613647461,120,0.5005960896518836
0.0030002593994140625,0.0009984970092773438,121,0.33280356007628736
0.0019998550415039062,0.0,122,0.0
0.0025091171264648438,0.0,123,0.0
0.002005338668823242,0.0009992122650146484,124,0.49827606705504696
0.0019998550415039062,0.0,125,0.0
0.0019998550415039062,0.0009996891021728516,126,0.4998807820696233
0.002509593963623047,0.0010025501251220703,127,0.3994869846095383
0.003004312515258789,0.0,128,0.0
0.0019998550415039062,0.000997781753540039,129,0.4989270386266094
0.002000093460083008,0.0010008811950683594,130,0.5004172130170461
0.0032613277435302734,0.0005037784576416016,131,0.15447035602017692
0.0020012855529785156,0.0,132,0.0
0.0025069713592529297,0.001001119613647461,133,0.39933428435568236
0.001999378204345703,0.001001119613647461,134,0.5007154781779156
0.002505064010620117,0.0,135,0.0
0.0030035972595214844,0.001001119613647461,136,0.3333068741070011
0.002000570297241211,0.0,137,0.0
0.002002239227294922,0.0,138,0.0
0.0029964447021484375,0.0010046958923339844,139,0.3352959898154042
0.0015056133270263672,0.0,140,0.0
0.0029997825622558594,0.0009987354278564453,141,0.33293594023207757
0.0019986629486083984,0.0009968280792236328,142,0.4987474651079566
0.002000093460083008,0.0,143,0.0
0.002507448196411133,0.0009999275207519531,144,0.39878292288675476
0.0030045509338378906,0.0,145,0.0
0.002000093460083008,0.00150299072265625,146,0.7514602455596615
0.002000093460083008,0.001003265380859375,147,0.5016092502086065
0.0025026798248291016,0.0,148,0.0
0.002009868621826172,0.0009996891021728516,149,0.49739027283511267
0.003000020980834961,0.0010027885437011719,150,0.33426051021219105
0.002000093460083008,0.0,151,0.0
0.002504587173461914,0.0010001659393310547,152,0.39933365064255116
0.0020051002502441406,0.00099945068359375,153,0.49845422116527943
0.002004861831665039,0.0010001659393310547,154,0.4988702580568439
0.0029997825622558594,0.0,155,0.0
0.001999378204345703,0.0,156,0.0
0.0025081634521484375,0.0015017986297607422,157,0.598764258555133
0.0020046234130859375,0.0010037422180175781,158,0.5007136060894386
0.002000093460083008,0.0,159,0.0
0.0029997825622558594,0.0,160,0.0
0.0015041828155517578,0.0,161,0.0
0.003010272979736328,0.0010035037994384766,162,0.33335973388246476
0.002000093460083008,0.0,163,0.0
0.002000093460083008,0.0010025501251220703,164,0.5012516390511383
0.0019998550415039062,0.000997304916381836,165,0.49868860276585597
0.0025072097778320312,0.0,166,0.0
0.0020041465759277344,0.001001119613647461,167,0.49952414941708306
0.0029997825622558594,0.0010004043579101562,168,0.3334922905738356
0.0020003318786621094,0.0,169,0.0
0.0025093555450439453,0.0,170,0.0
0.002004384994506836,0.0010001659393310547,171,0.49898893778993697
0.0019996166229248047,0.0,172,0.0
0.0019998550415039062,0.00099945068359375,173,0.49976156413924655
0.0030002593994140625,0.0009999275207519531,174,0.33328035600762873
0.0021805763244628906,0.0,175,0.0
0.0025081634521484375,0.0010027885437011719,176,0.3998098859315589
0.0020067691802978516,0.0,177,0.0
0.0035009384155273438,0.0011379718780517578,178,0.32504767093435033
0.002000570297241211,0.0010006427764892578,179,0.5001787629603146
0.0020017623901367188,0.0,180,0.0
0.0029985904693603516,0.0009996891021728516,181,0.3333863401447086
0.0025026798248291016,0.0010008811950683594,182,0.39992378774888065
0.002004861831665039,0.0,183,0.0
0.003000020980834961,0.0009992122650146484,184,0.3330684256536597
0.001997709274291992,0.0,185,0.0
0.0020012855529785156,0.0009992122650146484,186,0.4992852037169407
0.002504587173461914,0.0009996891021728516,187,0.3991432651118515
0.0030007362365722656,0.0,188,0.0
0.0019998550415039062,0.0009999275207519531,189,0.5
0.001999378204345703,0.0010001659393310547,190,0.5002384927259719
0.003509521484375,0.0,191,0.0
0.002004384994506836,0.001001119613647461,192,0.4994647317711431
0.0019996166229248047,0.0012042522430419922,193,0.6022415643257423
0.003000497817993164,0.0,194,0.0
0.002508401870727539,0.0010008811950683594,195,0.399011500807908
0.0020046234130859375,0.0,196,0.0
0.002000093460083008,0.0009989738464355469,197,0.4994635832637978
0.0019998550415039062,0.001001119613647461,198,0.5005960896518836
0.0025043487548828125,0.0,199,0.0
0.002005338668823242,0.0010020732879638672,200,0.4997027701819047
0.0030045509338378906,0.0009975433349609375,201,0.33201079193778765
0.0020003318786621094,0.0,202,0.0
0.002000093460083008,0.0,203,0.0
0.0025069713592529297,0.0010004043579101562,204,0.3990489776509748
0.0020046234130859375,0.0,205,0.0
0.0019998550415039062,0.0009989738464355469,206,0.4995231282784931
0.0030002593994140625,0.0009989738464355469,207,0.33296249205340117
0.001504659652709961,0.0,208,0.0
0.003009796142578125,0.0012743473052978516,209,0.42339987325728773
0.0019996166229248047,0.0,210,0.0
0.0019998550415039062,0.001001596450805664,211,0.5008345255126371
0.002000093460083008,0.0009989738464355469,212,0.4994635832637978
0.002507925033569336,0.0,213,0.0
0.0020046234130859375,0.0009999275207519531,214,0.49881065651760226
0.003000020980834961,0.0,215,0.0
0.0020003318786621094,0.0009996891021728516,216,0.499761620977354
0.0025098323822021484,0.0010006427764892578,217,0.3986890852094614
0.0020041465759277344,0.0010001659393310547,218,0.49904829883416607
0.0030930042266845703,0.0,219,0.0
0.0019996166229248047,0.0009987354278564453,220,0.4994634553475617
0.0030660629272460938,0.0,221,0.0
0.0019958019256591797,0.0015032291412353516,222,0.753195556086489
0.0019991397857666016,0.0,223,0.0
0.0020008087158203125,0.0010046958923339844,224,0.5021448999046711
0.0030002593994140625,0.0,225,0.0
0.002166271209716797,0.0010018348693847656,226,0.46246973365617433
0.0019998550415039062,0.0009996891021728516,227,0.4998807820696233
0.0020008087158203125,0.0,228,0.0
0.001998424530029297,0.0009970664978027344,229,0.49892627057981387
0.002506256103515625,0.0010008811950683594,230,0.3993531202435312
0.002000570297241211,0.0,231,0.0
0.0030014514923095703,0.0009992122650146484,232,0.33290968305663676
0.0019996166229248047,0.0,233,0.0
0.0025033950805664062,0.0,234,0.0
0.002004861831665039,0.0010006427764892578,235,0.49910809846592935
0.0020041465759277344,0.0,236,0.0
0.003000020980834961,0.0009987354278564453,237,0.3329094810458555
0.00099945068359375,0.0010008811950683594,238,1.0014312977099236
0.003509998321533203,0.0,239,0.0
0.0020051002502441406,0.0010690689086914062,240,0.5331747919143877
0.0019996166229248047,0.0009996891021728516,241,0.49994038392750684
0.0019998550415039062,0.0,242,0.0
0.002503633499145508,0.0010006427764892578,243,0.399676221312256
0.0020093917846679688,0.0009982585906982422,244,0.496796392975795
0.003000020980834961,0.0,245,0.0
0.0020003318786621094,0.00099945068359375,246,0.499642431466031
0.002503633499145508,0.0009989738464355469,247,0.3990096181316065
0.0020055770874023438,0.0,248,0.0
0.002004384994506836,0.0010030269622802734,249,0.5004163197335554
0.0020003318786621094,0.0,250,0.0
0.0029997825622558594,0.0009970664978027344,251,0.3323795898903195
0.0015032291412353516,0.0010008811950683594,252,0.6658207771609833
0.003009796142578125,0.0009989738464355469,253,0.33190747782002533
0.002000093460083008,0.0005033016204833984,254,0.2516390511383955
0.0019998550415039062,0.0010039806365966797,255,0.5020267048164044
0.002504110336303711,0.0009996891021728516,256,0.3992192706845663
0.0020058155059814453,0.0,257,0.0
0.002004384994506836,0.0009989738464355469,258,0.49839419531342927
0.0019998550415039062,0.0,259,0.0
0.0030002593994140625,0.0,260,0.0
0.0015032291412353516,0.001001119613647461,261,0.6659793814432989
0.0030088424682617188,0.0010025501251220703,262,0.33320126782884313
0.00251007080078125,0.0,263,0.0
0.0019998550415039062,0.0009968280792236328,264,0.4984501669051025
0.002504110336303711,0.001001119613647461,265,0.3997905360373227
0.0020093917846679688,0.0,266,0.0
0.0020003318786621094,0.0,267,0.0
0.0019996166229248047,0.0,268,0.0
0.0019998550415039062,0.0010027885437011719,269,0.5014306151645207
0.0025098323822021484,0.0,270,0.0
0.0030045509338378906,0.0010013580322265625,271,0.3332804316775115
0.002000093460083008,0.0009992122650146484,272,0.4995827869829539
0.002000093460083008,0.0,273,0.0
0.0025026798248291016,0.0009996891021728516,274,0.39944746117938457
0.0020089149475097656,0.0010008811950683594,275,0.49821979586992643
0.0029997825622558594,0.0,276,0.0
0.0020003318786621094,0.001003265380859375,277,0.5015494636471991
0.0009992122650146484,0.0009965896606445312,278,0.9973753280839895
0.0035097599029541016,0.0,279,0.0
0.002005338668823242,0.0010004043579101562,280,0.49887052669123766
0.0019996166229248047,0.0009987354278564453,281,0.4994634553475617
0.003000020980834961,0.0,282,0.0
0.0015032291412353516,0.0010001659393310547,283,0.6653449643140364
0.0030095577239990234,0.0005030632019042969,284,0.16715519290184583
0.002000093460083008,0.0010037422180175781,285,0.5018476576469186
0.002000093460083008,0.001003265380859375,286,0.5016092502086065
0.002504587173461914,0.0,287,0.0
0.002005338668823242,0.000995635986328125,288,0.49649268814647485
0.0020041465759277344,0.0,289,0.0
0.0030002593994140625,0.0,290,0.0
0.002000093460083008,0.0009999275207519531,291,0.49994039814042196
0.0025081634521484375,0.0,292,0.0
0.0020046234130859375,0.0009996891021728516,293,0.49869172216936253
0.0019998550415039062,0.00099945068359375,294,0.49976156413924655
0.0019998550415039062,0.0,295,0.0
0.002504587173461914,0.0010030269622802734,296,0.40047596382674916
0.002004861831665039,0.0,297,0.0


==> Ratios/marketing.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.006118059158325195,0.01008749008178711,0,1.6488055804528272
0.00805807113647461,0.009022951126098633,1,1.119740813065862
0.005994558334350586,0.009232044219970703,2,1.540070795052301
0.0062215328216552734,0.009506464004516602,3,1.5279938685571948
0.006245136260986328,0.009212732315063477,4,1.4751851569061618
0.00599980354309082,0.011016130447387695,5,1.8360818597258097
0.005509138107299805,0.011007547378540039,6,1.9980525381918899
0.0061566829681396484,0.009263038635253906,7,1.5045502071796462
0.005506992340087891,0.009505748748779297,8,1.7261234738938436
0.005504131317138672,0.008505821228027344,9,1.54535216148315
0.004998922348022461,0.009510993957519531,10,1.9026088615443315
0.005506038665771484,0.010395288467407227,11,1.8879795617909414
0.005998849868774414,0.009502172470092773,12,1.5839990461428402
0.005506277084350586,0.009504318237304688,13,1.7260878978133796
0.005000114440917969,0.00950312614440918,14,1.9005817280183102
0.0055103302001953125,0.009003162384033203,15,1.6338698511595708
0.00500035285949707,0.009638786315917969,16,1.9276212272922328
0.006506919860839844,0.009508132934570312,17,1.4612340612633739
0.00550389289855957,0.009282588958740234,18,1.6865497076023392
0.006010293960571289,0.009503602981567383,19,1.5812209925026777
0.006512641906738281,0.008507251739501953,20,1.3062673890759995
0.005999565124511719,0.00850367546081543,21,1.417381974248927
0.005509853363037109,0.009505271911621094,22,1.7251406317611424
0.005506992340087891,0.009146928787231445,23,1.6609663174300806
0.005008697509765625,0.00950479507446289,24,1.8976580350342727
0.006010293960571289,0.010174036026000977,25,1.6927684557102622
0.006003618240356445,0.009167909622192383,26,1.527064056232874
0.005510091781616211,0.009007930755615234,27,1.6348059365670027
0.005000114440917969,0.009508609771728516,28,1.901678428380698
0.007512092590332031,0.009501934051513672,29,1.264885108543862
0.005504131317138672,0.00899648666381836,30,1.6344970978081954
0.006008148193359375,0.008376359939575195,31,1.3941666666666668
0.009512186050415039,0.010510921478271484,32,1.1049953630598792
0.009511947631835938,0.009505033493041992,33,0.9992731100862242
0.006508350372314453,0.0095062255859375,34,1.4606198256282512
0.005003690719604492,0.009030342102050781,35,1.8047362653070949
0.006218671798706055,0.009501457214355469,36,1.527891730245754
0.006501913070678711,0.009505987167358398,37,1.4620292618532507
0.006007671356201172,0.00857853889465332,38,1.4279307881577903
0.005503416061401367,0.009508609771728516,39,1.7277650218775722
0.00499725341796875,0.009502649307250977,40,1.901574427480916
0.0070171356201171875,0.009505510330200195,41,1.3546140255504213
0.0050008296966552734,0.009505033493041992,42,1.9006912991656735
0.00650787353515625,0.009507417678833008,43,1.4609100234466588
0.0050008296966552734,0.00951075553894043,44,1.9018355184743743
0.006382942199707031,0.009508609771728516,45,1.4896907216494846
0.005508899688720703,0.009267568588256836,46,1.6822903142041028
0.006000041961669922,0.009507894515991211,47,1.584638003655726
0.00550389289855957,0.010019063949584961,48,1.8203595408273772
0.004999876022338867,0.009507179260253906,49,1.9014830003337944
0.00550532341003418,0.009511232376098633,50,1.7276428045558876
0.005999565124511719,0.009007453918457031,51,1.5013511365442695
0.0050466060638427734,0.009510040283203125,52,1.8844427646808712
0.006445884704589844,0.009512901306152344,53,1.475810031069685
0.005999088287353516,0.00951075553894043,54,1.585366822987044
0.005506277084350586,0.008506298065185547,55,1.5448365447066466
0.007000923156738281,0.010508060455322266,56,1.500953548562866
0.0053386688232421875,0.009508371353149414,57,1.7810378706680958
0.006013631820678711,0.00870203971862793,58,1.4470522935416088
0.006002187728881836,0.008509397506713867,59,1.417715988083416
0.005505084991455078,0.008512020111083984,60,1.5462104807275876
0.006003856658935547,0.009511232376098633,61,1.584187117782543
0.005234479904174805,0.00951242446899414,62,1.8172625825552267
0.0060045719146728516,0.009510993957519531,63,1.5839587055787174
0.005505800247192383,0.010513067245483398,64,1.9094530810202226
0.005509138107299805,0.00851130485534668,65,1.5449430908382742
0.006001472473144531,0.009505271911621094,66,1.5838232957254093
0.005507469177246094,0.009505033493041992,67,1.7258441558441557
0.005999088287353516,0.009506464004516602,68,1.5846514585486051
0.0055081844329833984,0.010019540786743164,69,1.8190278318833053
0.005000114440917969,0.009270191192626953,70,1.8539958039290483
0.00550389289855957,0.009507894515991211,71,1.727485380116959
0.006505012512207031,0.009506940841674805,72,1.461479255241167
0.005003929138183594,0.009511947631835938,73,1.9008957499523538
0.006511211395263672,0.009213685989379883,74,1.4150494324423288
0.0055065155029296875,0.009504318237304688,75,1.7260131624523727
0.006510257720947266,0.009503364562988281,76,1.4597524353621916
0.005509138107299805,0.00950932502746582,77,1.7261003159215822
0.006003379821777344,0.00950932502746582,78,1.5839952343129469
0.005510091781616211,0.010014533996582031,79,1.8174895071610921
0.005000591278076172,0.009002685546875,80,1.8003242109278155
0.00651097297668457,0.008505582809448242,81,1.3063458932952507
0.005000114440917969,0.00950765609741211,82,1.9014876978828914
0.0065119266510009766,0.009506702423095703,83,1.4598908944458682
0.0055081844329833984,0.009506702423095703,84,1.7259230402977968
0.0060045719146728516,0.009464263916015625,85,1.576176295413937
0.005509138107299805,0.008508920669555664,86,1.544510321547583
0.00500035285949707,0.009503841400146484,87,1.9006341486673342
0.006512880325317383,0.008509635925292969,88,1.3065856426401141
0.006000041961669922,0.009247541427612305,89,1.5412461257251848
0.00540924072265625,0.00901341438293457,90,1.666299365303244
0.006507396697998047,0.009505271911621094,91,1.4606873305488386
0.0071294307708740234,0.009392976760864258,92,1.3174932281042036
0.005289554595947266,0.009505033493041992,93,1.7969440187505634
0.0055027008056640625,0.009505510330200195,94,1.727426343154246
0.006003379821777344,0.009079694747924805,95,1.5124305003971406
0.005503416061401367,0.009505987167358398,96,1.7272884807000823
0.006001710891723633,0.009500980377197266,97,1.5830453263417152
0.005507230758666992,0.008002519607543945,98,1.4530932074981602
0.0060002803802490234,0.009002923965454102,99,1.5004172130170461
0.0055086612701416016,0.010013103485107422,100,1.81770179614802
0.0055010318756103516,0.009148597717285156,101,1.6630693884627052
0.006005525588989258,0.009119987487792969,102,1.5185993886220175
0.00550389289855957,0.008504152297973633,103,1.545115876110028
0.005997657775878906,0.0095062255859375,104,1.5849896644935602
0.005506277084350586,0.00901937484741211,105,1.6380168867720286
0.00599980354309082,0.008505582809448242,106,1.4176435525531492
0.0055084228515625,0.00951075553894043,107,1.7265841412742382
0.005499601364135742,0.009499788284301758,108,1.7273594312220921
0.006007671356201172,0.009508371353149414,109,1.5827049765854433
0.00601506233215332,0.010507822036743164,110,1.746918229022157
0.0060040950775146484,0.009005069732666016,111,1.4998213080252552
0.005512237548828125,0.008507966995239258,112,1.543468858131488
0.006503105163574219,0.009506702423095703,113,1.4618712421176125
0.005008697509765625,0.009505271911621094,114,1.8977532368621477
0.006505250930786133,0.009504079818725586,115,1.460985889682976
0.005003690719604492,0.009505748748779297,116,1.8997474627150142
0.005507946014404297,0.009005308151245117,117,1.6349666695524196
0.006003856658935547,0.009213447570800781,118,1.5345881979191487
0.0055103302001953125,0.009506464004516602,119,1.7252076843198338
0.00500035285949707,0.009505271911621094,120,1.9009202307728985
0.00551295280456543,0.0095062255859375,121,1.72434372702504
0.006000041961669922,0.009007692337036133,122,1.5012715568624335
0.005510807037353516,0.010050535202026367,123,1.8237864497707017
0.006508588790893555,0.009477853775024414,124,1.4562071870764497
0.005004405975341797,0.00951242446899414,125,1.9008099094807052
0.006505012512207031,0.009510278701782227,126,1.4619923764843865
0.0055048465728759766,0.00951385498046875,127,1.728268872623327
0.00516819953918457,0.009509563446044922,128,1.84001476219034
0.007509469985961914,0.009511709213256836,129,1.266628567800108
0.0060002803802490234,0.00951075553894043,130,1.5850518536178329
0.006181478500366211,0.009511709213256836,131,1.5387433949164964
0.005999326705932617,0.009115934371948242,132,1.519492906251242
0.00505375862121582,0.009504079818725586,133,1.8805963107986978
0.0065119266510009766,0.009506702423095703,134,1.4598908944458682
0.004994869232177734,0.010511636734008789,135,2.1044868735083533
0.005506992340087891,0.009514093399047852,136,1.7276387566023033
0.006000518798828125,0.00950932502746582,137,1.5847504767959313
0.00550389289855957,0.009514093399047852,138,1.7286116525882609
0.004999876022338867,0.008507013320922852,139,1.7014448524152401
0.006509065628051758,0.009509563446044922,140,1.4609721255631662
0.006078243255615234,0.008506059646606445,141,1.39942731623127
0.005998373031616211,0.009029150009155273,142,1.5052665050280218
0.005509376525878906,0.010008573532104492,143,1.8166435866366626
0.005503416061401367,0.008003473281860352,144,1.4542737079235801
0.007519245147705078,0.01050567626953125,145,1.3971716659268185
0.005507230758666992,0.009509801864624023,146,1.7267847092947746
0.0060045719146728516,0.009512662887573242,147,1.5842366487988881
0.005509138107299805,0.009509563446044922,148,1.7261435928506512
0.00599980354309082,0.009514331817626953,149,1.5857738923107492
0.005510807037353516,0.009510040283203125,150,1.7257073635026392
0.005000591278076172,0.009511947631835938,151,1.902164584723944
0.005510807037353516,0.009509563446044922,152,1.7256208358570564
0.005501747131347656,0.009519815444946289,153,1.7303258797018548
0.00600743293762207,0.009502887725830078,154,1.58185498273604
0.006510734558105469,0.009510040283203125,155,1.4606708656803866
0.005000114440917969,0.009322643280029297,156,1.8644859813084111
0.005510091781616211,0.010514020919799805,157,1.9081389814374108
0.004999876022338867,0.009105205535888672,158,1.8210862619808306
0.006512880325317383,0.008508682250976562,159,1.306439213676465
0.005501747131347656,0.00951075553894043,160,1.7286791471658867
0.006007194519042969,0.009509563446044922,161,1.5830290522305128
0.0055310726165771484,0.009510278701782227,162,1.7194275615328247
0.0060002803802490234,0.009047985076904297,163,1.5079270473238766
0.006510496139526367,0.009506464004516602,164,1.4601750466913246
0.005504608154296875,0.009502649307250977,165,1.7263080388080387
0.006003856658935547,0.009502410888671875,166,1.5827178143118101
0.005507469177246094,0.009503841400146484,167,1.7256277056277056
0.00599980354309082,0.010002374649047852,168,1.667117027617723
0.0055086612701416016,0.00850534439086914,169,1.5439948063189786
0.00499725341796875,0.009505033493041992,170,1.9020515267175573
0.005512237548828125,0.009505271911621094,171,1.7243944636678201
0.0065021514892578125,0.009506464004516602,172,1.4620489879730125
0.008002996444702148,0.009064197540283203,173,1.1326004707003903
0.00550532341003418,0.009021997451782227,174,1.6387770126889265
0.004999876022338867,0.009192466735839844,175,1.8385389347193744
0.006505727767944336,0.009506464004516602,176,1.4612452816359438
0.005501270294189453,0.008505105972290039,177,1.5460258299384588
0.005003452301025391,0.008507490158081055,178,1.7003240255408367
0.005505084991455078,0.009514808654785156,179,1.7283672585534864
0.006001472473144531,0.009512662887573242,180,1.5850548228190053
0.005505800247192383,0.00951075553894043,181,1.727406573420517
0.00599980354309082,0.009513616561889648,182,1.5856546791178223
0.005509138107299805,0.009511232376098633,183,1.726446531354135
0.006000041961669922,0.010022401809692383,184,1.6703886195660813
0.0063474178314208984,0.009512662887573242,185,1.4986665665026482
0.0065081119537353516,0.008507251739501953,186,1.307176612814595
0.0050013065338134766,0.009008646011352539,187,1.8012585212375458
0.005509853363037109,0.009505510330200195,188,1.725183903072263
0.004999637603759766,0.010003089904785156,189,2.000762994754411
0.006505250930786133,0.009503364562988281,190,1.4608759391607111
0.00500035285949707,0.009002923965454102,191,1.800457731368903
0.006051063537597656,0.010041236877441406,192,1.6594168636721829
0.005505084991455078,0.008507490158081055,193,1.5453876136855782
0.0050013065338134766,0.008505582809448242,194,1.700672164751871
0.0055084228515625,0.009007692337036133,195,1.6352579639889198
0.0049991607666015625,0.009511470794677734,196,1.9026135062953071
0.006068706512451172,0.009513378143310547,197,1.567612163117781
0.005995273590087891,0.00950312614440918,198,1.5851029984888252
0.005509138107299805,0.009506464004516602,199,1.7255809927727528
0.006507158279418945,0.008504629135131836,200,1.3069651559007804
0.005999565124511719,0.009522676467895508,201,1.5872277857256398
0.005084037780761719,0.009509086608886719,202,1.8703807915963233
0.006003141403198242,0.009513139724731445,203,1.5846935938679059
0.005509614944458008,0.00951242446899414,204,1.7265134795966939
0.006493806838989258,0.009022712707519531,205,1.3894334912068143
0.006003618240356445,0.00950932502746582,206,1.5839323299312975
0.006506443023681641,0.009513616561889648,207,1.4621839501648957
0.00499725341796875,0.009510278701782227,208,1.9031011450381679
0.005505800247192383,0.009505510330200195,209,1.7264539037803663
0.006000041961669922,0.009168148040771484,210,1.5280139871254868
0.005505084991455078,0.009505987167358398,211,1.726764833261152
0.005502223968505859,0.009510040283203125,212,1.7283993413640697
0.006002664566040039,0.010006904602050781,213,1.6670770941732533
0.005030155181884766,0.008509635925292969,214,1.6917243340601005
0.006000041961669922,0.009513139724731445,215,1.585512198998649
0.006511211395263672,0.010068178176879883,216,1.5462834126693519
0.004999876022338867,0.009509563446044922,217,1.9019598493157217
0.005511760711669922,0.00851297378540039,218,1.5445107708279262
0.007506370544433594,0.00951075553894043,219,1.26702452039131
0.005003452301025391,0.009502649307250977,220,1.8992185266368056
0.0065119266510009766,0.009505033493041992,221,1.459634606231465
0.006000518798828125,0.009505987167358398,222,1.584194214876033
0.005510568618774414,0.009515047073364258,223,1.7266906070176957
0.0075092315673828125,0.009513378143310547,224,1.2668910337820676
0.008509159088134766,0.009511709213256836,225,1.1178201176800224
0.00600886344909668,0.010509490966796875,226,1.7489981351426418
0.005507707595825195,0.009512901306152344,227,1.727197956798407
0.00600433349609375,0.009512662887573242,228,1.5842995552731893
0.005510807037353516,0.009510517120361328,229,1.7257938911482218
0.006504535675048828,0.009512186050415039,230,1.462392786452606
0.00600743293762207,0.008513927459716797,231,1.417232210183752
0.00550532341003418,0.01151132583618164,232,2.090944523840457
0.005003690719604492,0.009517908096313477,233,1.9021775384761996
0.006505012512207031,0.009504556655883789,234,1.4611127400674389
0.00500035285949707,0.009514808654785156,235,1.9028274448099938
0.0065038204193115234,0.008511066436767578,236,1.3086256827596319
0.007115840911865234,0.00851297378540039,237,1.1963412182537023
0.00599980354309082,0.009513139724731445,238,1.5855752036558712
0.005509138107299805,0.009513616561889648,239,1.7268793006448262
0.004996061325073242,0.009512186050415039,240,1.9039370078740157
0.0055081844329833984,0.009512186050415039,241,1.7269185820023374
0.005999326705932617,0.009058952331542969,242,1.5099948336843778
0.00608515739440918,0.01016688346862793,243,1.670767543000431
0.005285978317260742,0.009502887725830078,244,1.797753822561003
0.006000041961669922,0.009516000747680664,245,1.5859890328220616
0.004506587982177734,0.010066509246826172,246,2.233731880224315
0.0059986114501953125,0.009509801864624023,247,1.5853338632750398
0.0055103302001953125,0.009513378143310547,248,1.7264624437521634
0.0050046443939208984,0.009506702423095703,249,1.8995760087656615
0.00629878044128418,0.009509801864624023,250,1.509784624701919
0.005507230758666992,0.009513139724731445,251,1.727390796138361
0.005003929138183594,0.009006738662719727,252,1.799933295216314
0.0055065155029296875,0.009104490280151367,253,1.6534031866989956
0.0060024261474609375,0.009507417678833008,254,1.5839291388624086
0.0065119266510009766,0.009512662887573242,255,1.4608062094973089
0.004995584487915039,0.01050710678100586,256,2.1032787667637094
0.006510496139526367,0.00951242446899414,257,1.46109056285934
0.0055065155029296875,0.00951075553894043,258,1.7271821960512643
0.005003213882446289,0.010512351989746094,259,2.1011198475101263
0.0070574283599853516,0.009508132934570312,260,1.3472517820343908
0.006999015808105469,0.009513616561889648,261,1.3592791933505928
0.005507946014404297,0.009509563446044922,262,1.7265171846593368
0.006504058837890625,0.010513544082641602,263,1.616458944281525
0.004996061325073242,0.010503292083740234,264,2.1023144834168455
0.006037473678588867,0.009506702423095703,265,1.5746159617738815
0.004998207092285156,0.009399652481079102,266,1.8806048464033582
0.0055065155029296875,0.009507417678833008,267,1.7265760304814686
0.005002021789550781,0.008505821228027344,268,1.7004766444232602
0.005502939224243164,0.008512496948242188,269,1.546900047658247
0.005003452301025391,0.009063005447387695,270,1.811350424092252
0.005510091781616211,0.009506702423095703,271,1.7253256025269352
0.006511211395263672,0.009506464004516602,272,1.460014646649579
0.006000518798828125,0.009348154067993164,273,1.5578909726637
0.005509138107299805,0.00950002670288086,274,1.724412515687887
0.006000518798828125,0.009505987167358398,275,1.584194214876033
0.005512237548828125,0.009503364562988281,276,1.7240484429065743
0.00599980354309082,0.009505271911621094,277,1.5842638585336777
0.005509614944458008,0.009514093399047852,278,1.7268163918819508
0.005507707595825195,0.01011204719543457,279,1.8359811263581662
0.0049991607666015625,0.009510040283203125,280,1.9023273559710034
0.005511760711669922,0.008512496948242188,281,1.5444242581538195
0.006000041961669922,0.009510517120361328,282,1.5850751013271875
0.005016803741455078,0.009512901306152344,283,1.8962075848303392
0.006000518798828125,0.009509801864624023,284,1.5848299427844883
0.005507707595825195,0.010513067245483398,285,1.908791827193628
0.0055043697357177734,0.009504318237304688,286,1.7266860137739855
0.005007028579711914,0.014505863189697266,287,2.8971001380886623
0.0045015811920166016,0.009505510330200195,288,2.1115936655897465
0.007005214691162109,0.010504961013793945,289,1.499591586685726
0.00550532341003418,0.01301717758178711,290,2.364471006019661
0.006000995635986328,0.009509801864624023,291,1.5847040127135479
0.00517725944519043,0.009507179260253906,292,1.8363343311075293
0.005999565124511719,0.009509801864624023,293,1.5850818629788588
0.005024909973144531,0.009505510330200195,294,1.8916777377111407
0.005507230758666992,0.009506702423095703,295,1.7262219143685873
0.00599980354309082,0.00950765609741211,296,1.5846612358434333
0.0055103302001953125,0.009502887725830078,297,1.724558670820353


==> Ratios/oulad.dat <==
Time_row,Row_Processing_Time,Ratio,ID_row
0.0146989822387695,0.0039379596710205,0.2679069616557451,0
0.0125291347503662,0.0036318302154541,0.2898707921828319,1
0.0127618312835693,0.0038471221923828,0.3014553402955517,2
0.0123131275177001,0.003580093383789,0.2907541872398102,3
0.0120918750762939,0.0035738945007324,0.2955616459964114,4
0.0118670463562011,0.0037190914154052,0.3133965524169245,5
0.0118708610534667,0.0035359859466552,0.2978710584454709,6
0.0121808052062988,0.0035529136657714,0.2916813466431787,7
0.0122158527374267,0.0041778087615966,0.3419989460741261,8
0.0121152400970458,0.003997802734375,0.3299813047328545,9
0.0132341384887695,0.0037512779235839,0.283454637169417,10
0.0120599269866943,0.003612995147705,0.2995868177055532,11
0.0120830535888671,0.0036017894744873,0.2980860299921073,12
0.0119953155517578,0.0035860538482666,0.2989545237716648,13
0.0119829177856445,0.0035538673400878,0.2965777954635893,14
0.0119569301605224,0.0035629272460937,0.2979801000977049,15
0.011829137802124,0.0035369396209716,0.2990023178474251,16
0.0120139122009277,0.0035288333892822,0.2937289144671561,17
0.0118238925933837,0.0035212039947509,0.2978041255822394,18
0.0120360851287841,0.0035500526428222,0.294950775508587,19
0.011829137802124,0.0035610198974609,0.3010379925425778,20
0.0118923187255859,0.0035452842712402,0.2981154771451483,21
0.0123608112335205,0.0035529136657714,0.2874336965956215,22
0.0118739604949951,0.0034990310668945,0.2946810433106439,23
0.0122051239013671,0.0035090446472167,0.2875058602906704,24
0.0120692253112792,0.0035090446472167,0.2907431551499348,25
0.0120179653167724,0.0034940242767333,0.2907334298807705,26
0.0118970870971679,0.0035028457641601,0.2944288577154308,27
0.0118589401245117,0.0038151741027832,0.3217129071170084,28
0.0117619037628173,0.0036442279815673,0.3098331745484767,29
0.0117948055267333,0.0037381649017333,0.3169331527561602,30
0.0121481418609619,0.0036652088165283,0.3017094184837006,31
0.0119333267211914,0.0036642551422119,0.3070606569168065,32
0.0117931365966796,0.0038368701934814,0.325347727640304,33
0.0119349956512451,0.0035600662231445,0.2982880201362392,34
0.012251853942871,0.0039610862731933,0.3233050517630575,35
0.0126039981842041,0.0035030841827392,0.2779343611084838,36
0.0123720169067382,0.00343918800354,0.2779811917058506,37
0.0125830173492431,0.0038778781890869,0.3081834890198381,38
0.012369155883789,0.003807783126831,0.3078450269853508,39
0.0120139122009277,0.0034940242767333,0.2908315141893233,40
0.0120561122894287,0.0034711360931396,0.287915043407756,41
0.0122950077056884,0.0034608840942382,0.2814869398281913,42
0.0124509334564208,0.0035459995269775,0.2847978859889321,43
0.0123820304870605,0.0035429000854492,0.2861323988138791,44
0.01226806640625,0.0034918785095214,0.2846315298507462,45
0.0120201110839843,0.0035107135772705,0.2920699777848302,46
0.0120680332183837,0.0034942626953125,0.289546990141652,47
0.0120158195495605,0.0034983158111572,0.2911425056549863,48
0.0120770931243896,0.0034878253936767,0.2887967624123976,49
0.0121800899505615,0.0034871101379394,0.2862959265566582,50
0.012233018875122,0.0034840106964111,0.2848038355844004,51
0.0120918750762939,0.0035152435302734,0.2907112013723209,52
0.0121457576751708,0.0035021305084228,0.2883418722886363,53
0.0120608806610107,0.0035228729248046,0.2920908533813035,54
0.0119891166687011,0.0034921169281005,0.2912739132164021,55
0.0122280120849609,0.0036249160766601,0.2964436125409452,56
0.0119926929473876,0.0035312175750732,0.294447426492515,57
0.0120549201965332,0.0034172534942626,0.2834737549938689,58
0.0121428966522216,0.0035269260406494,0.2904517877127879,59
0.0120961666107177,0.0034308433532714,0.2836306297427811,60
0.0120661258697509,0.0034098625183105,0.282597956885139,61
0.0122110843658447,0.0033810138702392,0.2768807231973759,62
0.0120420455932617,0.003411054611206,0.2832620574958422,63
0.0120391845703125,0.0034348964691162,0.2853097275031686,64
0.0120329856872558,0.0035662651062011,0.2963740836140281,65
0.0120208263397216,0.0033819675445556,0.2813423510978004,66
0.0119657516479492,0.003443956375122,0.2878178050530007,67
0.0120408535003662,0.0040042400360107,0.3325545017127695,68
0.012181282043457,0.0037899017333984,0.3111250293588037,69
0.0121831893920898,0.0033738613128662,0.2769275929549902,70
0.0122711658477783,0.0033750534057617,0.2750393440711884,71
0.0119917392730712,0.0033900737762451,0.2827007575004473,72
0.0121600627899169,0.0033721923828125,0.2773170205674176,73
0.0119602680206298,0.0033719539642333,0.2819296322136948,74
0.0120668411254882,0.0034112930297851,0.2826997549988145,75
0.0120842456817626,0.0033929347991943,0.2807734043602644,76
0.0119390487670898,0.0033748149871826,0.282670341081556,77
0.0120849609375,0.0033731460571289,0.2791193181818182,78
0.012063980102539,0.003368854522705,0.2792490118577075,79
0.0121331214904785,0.0033893585205078,0.2793476124975437,80
0.0119640827178955,0.003396987915039,0.2839321655606703,81
0.0119829177856445,0.0033822059631347,0.2822522881018702,82
0.0120019912719726,0.0033948421478271,0.2828565752880413,83
0.0119640827178955,0.0033788681030273,0.2824176481138279,84
0.012038230895996,0.0037262439727783,0.3095341836330508,85
0.0120258331298828,0.0036108493804931,0.3002577319587629,86
0.0119659900665283,0.0036008358001708,0.3009225129012333,87
0.0124311447143554,0.0035560131072998,0.2860567702339854,88
0.0121488571166992,0.0035409927368164,0.2914671481277965,89
0.0129671096801757,0.0035281181335449,0.2720820769287342,90
0.0135259628295898,0.0035340785980224,0.2612811111894522,91
0.013124942779541,0.0035099983215332,0.2674296094459582,92
0.0131011009216308,0.0035071372985839,0.267697907188353,93
0.0130939483642578,0.0035040378570556,0.2676074289876183,94
0.0130922794342041,0.0035288333892822,0.269535446979768,95
0.0131146907806396,0.0035099983215332,0.2676386641700147,96
0.0131349563598632,0.0047149658203125,0.3589631888477456,97
0.0135762691497802,0.0038280487060546,0.2819661767030188,98
0.0133230686187744,0.0035607814788818,0.2672643653477926,99
0.013221263885498,0.0036830902099609,0.2785732318678544,100
0.0132639408111572,0.0035231113433837,0.2656157316700519,101
0.0135118961334228,0.0035409927368164,0.2620648280486298,102
0.0132360458374023,0.0037019252777099,0.2796851358167015,103
0.0132861137390136,0.0035128593444824,0.2644008182894878,104
0.0135598182678222,0.0035250186920166,0.2599606146921264,105
0.0135350227355957,0.0035009384155273,0.2586577417650167,106
0.0135290622711181,0.003511905670166,0.2595823420565689,107
0.0135190486907958,0.0036077499389648,0.2668641870800486,108
0.0132150650024414,0.0035278797149658,0.2669589377210074,109
0.0132191181182861,0.0035319328308105,0.2671836955541528,110
0.0131957530975341,0.0035121440887451,0.2661571539559506,111
0.0132060050964355,0.003514289855957,0.2661130167900343,112
0.0132489204406738,0.0035369396209716,0.2669605902465359,113
0.0131771564483642,0.0037109851837158,0.2816226094193851,114
0.0135028362274169,0.0034651756286621,0.2566257614549307,115
0.0132930278778076,0.0034947395324707,0.2629001883239171,116
0.0133497714996337,0.0036189556121826,0.2710874573607415,117
0.0132992267608642,0.0034220218658447,0.2573098366827414,118
0.0134119987487792,0.003403902053833,0.2537952856685747,119
0.0134778022766113,0.0037019252777099,0.274668317707412,120
0.0134069919586181,0.0036489963531494,0.2721711450571728,121
0.0133881568908691,0.0036189556121826,0.270310218328169,122
0.0134363174438476,0.00362229347229,0.2695897508694726,123
0.0136828422546386,0.0036022663116455,0.2632688621711099,124
0.0135836601257324,0.0036041736602783,0.2653315547442693,125
0.0135359764099121,0.0036470890045166,0.2694367139887977,126
0.0132620334625244,0.0036158561706542,0.2726471910112359,127
0.0132358074188232,0.0036008358001708,0.2720525983968296,128
0.0132160186767578,0.0036013126373291,0.2724960311733295,129
0.0133309364318847,0.0035922527313232,0.2694673963586937,130
0.0134220123291015,0.0036191940307617,0.2696461560324001,131
0.0132946968078613,0.003598928451538,0.2707040636992934,132
0.0133900642395019,0.0036039352416992,0.2691499590470425,133
0.0133330821990966,0.0036208629608154,0.2715698370974375,134
0.0133938789367675,0.0035960674285888,0.2684858841539392,135
0.0133991241455078,0.0035979747772216,0.2685231316725979,136
0.0133562088012695,0.003598928451538,0.2694573366654766,137
0.0134880542755126,0.0035991668701171,0.2668410725964683,138
0.0134730339050292,0.0035891532897949,0.2663953282604848,139
0.013442039489746,0.00360107421875,0.2678964171692089,140
0.0133140087127685,0.0035970211029052,0.2701681499919417,141
0.0132818222045898,0.003627061843872,0.2730846557047461,142
0.0130832195281982,0.0036060810089111,0.275626423690205,143
0.0130789279937744,0.0036249160766601,0.2771569717629473,144
0.0130159854888916,0.0036249160766601,0.2784972432363123,145
0.0130980014801025,0.003627061843872,0.2769171960609425,146
0.0135500431060791,0.0036048889160156,0.2660426160857248,147
0.0135560035705566,0.003608226776123,0.2661718667557775,148
0.0133512020111083,0.003633975982666,0.2721834318469973,149
0.0133500099182128,0.003608226776123,0.2702789584598349,150
0.0133609771728515,0.0036070346832275,0.2699678800856531,151
0.013336181640625,0.0036182403564453,0.2713100686498856,152
0.0134270191192626,0.0036032199859619,0.2683559138448426,153
0.0137019157409667,0.0036110877990722,0.2635461980163563,154
0.0135197639465332,0.0036258697509765,0.2681903149578528,155
0.0133872032165527,0.0035181045532226,0.2627960819234194,156
0.013273000717163,0.0035181045532226,0.2650572111153024,157
0.013258934020996,0.0034239292144775,0.2582356325972811,158
0.013052225112915,0.0034108161926269,0.2613206685542059,159
0.0130720138549804,0.0034191608428955,0.261563434741373,160
0.013063907623291,0.0034148693084716,0.2613972332737161,161
0.0131170749664306,0.0034029483795166,0.2594289037933729,162
0.0138170719146728,0.0034029483795166,0.2462857833071627,163
0.0131502151489257,0.0034301280975341,0.2608419754877076,164
0.0129899978637695,0.0034081935882568,0.2623706042140812,165
0.0131189823150634,0.0033998489379882,0.2591549295774648,166
0.0131556987762451,0.0034050941467285,0.2588303521267148,167
0.0129759311676025,0.0034248828887939,0.2639412034910427,168
0.0132548809051513,0.0034112930297851,0.2573612734958179,169
0.0140511989593505,0.0034031867980957,0.2421990328327818,170
0.0137288570404052,0.0036489963531494,0.2657902505947936,171
0.0143020153045654,0.0036151409149169,0.252771433810659,172
0.0150809288024902,0.0036771297454833,0.2438264773769247,173
0.0148699283599853,0.0036091804504394,0.2427167342750404,174
0.0145611763000488,0.0034561157226562,0.2373514097652028,175
0.0145878791809082,0.0034222602844238,0.2345961494459517,176
0.0145740509033203,0.0034229755401611,0.2348678183483837,177
0.0146517753601074,0.0034270286560058,0.2338985257265597,178
0.0147502422332763,0.0034379959106445,0.2330806407293064,179
0.0146639347076416,0.0034182071685791,0.2331029997561174,180
0.0146596431732177,0.00341796875,0.2331549758485533,181
0.0149710178375244,0.0034329891204833,0.2293089994107623,182
0.0153169631958007,0.0034210681915283,0.2233515970362991,183
0.0149347782135009,0.0034029483795166,0.2278539614629396,184
0.0150341987609863,0.0036189556121826,0.2407148973960481,185
0.0154440402984619,0.0036249160766601,0.2347129382342498,186
0.0151729583740234,0.0036032199859619,0.2374764299182903,187
0.0150759220123291,0.0035970211029052,0.2385937722391789,188
0.0148758888244628,0.0037710666656494,0.2535019392890342,189
0.0148661136627197,0.0042178630828857,0.2837233172421535,190
0.01456880569458,0.0035977363586425,0.2469479265538572,191
0.0146229267120361,0.0035960674285888,0.245919814781602,192
0.014599323272705,0.0036268234252929,0.248424078126531,193
0.0145437717437744,0.0036158561706542,0.2486188751004082,194
0.0151820182800292,0.0036098957061767,0.2377744275888061,195
0.0148389339447021,0.0036029815673828,0.2428059576792686,196
0.0147337913513183,0.0036079883575439,0.2448784750315544,197
0.014733076095581,0.003587007522583,0.2434662998624484,198
0.0148639678955078,0.0036337375640869,0.2444661876042602,199
0.0149669647216796,0.003619909286499,0.2418599464763604,200
0.0154492855072021,0.0036048889160156,0.2333369342119477,201
0.0152568817138671,0.0035986900329589,0.2358732341542692,202
0.0151648521423339,0.0036847591400146,0.242980221991636,203
0.0150091648101806,0.0036029815673828,0.2400521023620796,204
0.0150220394134521,0.0035929679870605,0.2391797736759407,205
0.0151219367980957,0.0035839080810546,0.2370005991233879,206
0.0147919654846191,0.0035920143127441,0.2428354985332516,207
0.0150508880615234,0.0035912990570068,0.2386104422760106,208
0.0148360729217529,0.0035891532897949,0.2419207096597939,209
0.0147881507873535,0.0035860538482666,0.2424950827072517,210
0.0149469375610351,0.0036108493804931,0.2415778727748357,211
0.0147898197174072,0.0035929679870605,0.2429352119033417,212
0.0148601531982421,0.0035789012908935,0.2408387883455268,213
0.0148329734802246,0.003577709197998,0.2411997299643167,214
0.0149400234222412,0.003605842590332,0.2413545473405358,215
0.0149188041687011,0.0035810470581054,0.2400357976156231,216
0.0147860050201416,0.0035741329193115,0.2417240434074528,217
0.01491379737854,0.003587007522583,0.2405160423960481,218
0.0147938728332519,0.0035738945007324,0.2415793714746172,219
0.014855146408081,0.003572940826416,0.2405187218129584,220
0.0150909423828125,0.003572940826416,0.2367606167846309,221
0.0151216983795166,0.0035879611968994,0.2372723689396925,222
0.0150251388549804,0.0035779476165771,0.238130752142177,223
0.0148489475250244,0.0035851001739501,0.2414379987476116,224
0.0148150920867919,0.0035851001739501,0.2419897326960524,225
0.0173020362854003,0.0038049221038818,0.2199118092875844,226
0.0174169540405273,0.0039207935333251,0.2251136176969829,227
0.0171577930450439,0.0038840770721435,0.2263739317723893,228
0.0173280239105224,0.0039029121398925,0.2252370010594532,229
0.0173017978668212,0.0038199424743652,0.2207829789579572,230
0.0172569751739501,0.0037479400634765,0.2171840676420607,231
0.0175330638885498,0.0037817955017089,0.2156950733624335,232
0.0172638893127441,0.0037271976470947,0.2158955945311421,233
0.0173909664154052,0.0037198066711425,0.2138930397707799,234
0.0172779560089111,0.0037078857421875,0.2146021057279664,235
0.0173249244689941,0.0037119388580322,0.2142542592133872,236
0.017683982849121,0.0037047863006591,0.2094995416059968,237
0.0174620151519775,0.0036990642547607,0.2118349012165317,238
0.0172770023345947,0.0037031173706054,0.2143379562547436,239
0.0170021057128906,0.0037031173706054,0.2178034552389499,240
0.0169861316680908,0.0036888122558593,0.2171661169204856,241
0.017470359802246,0.0037147998809814,0.2126344232763797,242
0.0170638561248779,0.0037109851837158,0.2174763521538053,243
0.017500877380371,0.0037062168121337,0.211773200370552,244
0.0174360275268554,0.0037078857421875,0.2126565662090466,245
0.0172431468963623,0.0036928653717041,0.214164235443773,246
0.0173389911651611,0.0037109851837158,0.2140254382949467,247
0.0171692371368408,0.0036921501159667,0.2150445058531098,248
0.017327070236206,0.0036940574645996,0.2131957344341245,249
0.0176820755004882,0.0037109851837158,0.2098727145245671,250
0.0175642967224121,0.0037009716033935,0.2107099226279354,251
0.0173039436340332,0.0037040710449218,0.2140593568298933,252
0.0175800323486328,0.0037078857421875,0.2109146142996636,253
0.0172719955444335,0.003709077835083,0.2147451824857821,254
0.0171761512756347,0.0037188529968261,0.2165125898781266,255
0.0172591209411621,0.0037031173706054,0.2145600221025003,256
0.0170240402221679,0.0037093162536621,0.2178869531118704,257
0.0173802375793457,0.0037329196929931,0.21477955499465,258
0.0171489715576171,0.0036978721618652,0.2156322989656323,259
0.0172019004821777,0.0037028789520263,0.2152598752598752,260
0.0172102451324462,0.003709077835083,0.2155156888550252,261
0.0170037746429443,0.0039658546447753,0.2332337806194702,262
0.0170211791992187,0.0038220882415771,0.2245489690721649,263
0.0173180103302001,0.003720998764038,0.2148629486349932,264
0.0173571109771728,0.0037031173706054,0.2133487177373937,265
0.0172138214111328,0.0037047863006591,0.2152216066481994,266
0.0175518989562988,0.0036940574645996,0.210464831970442,267
0.0171780586242675,0.0037040710449218,0.2156280360860513,268
0.0172963142395019,0.0038800239562988,0.2243266341355829,269
0.0174469947814941,0.0039269924163818,0.2250813085900133,270
0.0173490047454834,0.0039260387420654,0.2262976349169266,271
0.0172851085662841,0.0039269924163818,0.2271893405426281,272
0.0173261165618896,0.003918170928955,0.226142477742153,273
0.0171520709991455,0.0039188861846923,0.2284788924257377,274
0.0172181129455566,0.003918170928955,0.2275609958736049,275
0.017529010772705,0.0039129257202148,0.223225701150676,276
0.0171766281127929,0.0039129257202148,0.2278052301371384,277
0.0171549320220947,0.0040388107299804,0.2354314622044946,278
0.0172789096832275,0.0039560794830322,0.2289542312309412,279
0.0172591209411621,0.0039453506469726,0.2285951098217986,280
0.0172817707061767,0.0039188861846923,0.2267641581016762,281
0.0174040794372558,0.0039150714874267,0.2249513685306446,282
0.0172920227050781,0.00419282913208,0.2424718729318332,283
0.0173308849334716,0.0041570663452148,0.2398646324854521,284
0.0172202587127685,0.0041098594665527,0.2386642114444736,285
0.0173108577728271,0.0039758682250976,0.2296748247414161,286
0.0171170234680175,0.0039560794830322,0.2311195921664763,287
0.0173101425170898,0.0039229393005371,0.2266266321414798,288
0.0173399448394775,0.0039138793945312,0.2257146392773171,289
0.0176892280578613,0.0039238929748535,0.2218238671590694,290
0.0173468589782714,0.0039160251617431,0.2257483713131202,291
0.0172672271728515,0.0039098262786865,0.2264304650392135,292
0.0173137187957763,0.0039179325103759,0.2262906401905837,293
0.0175659656524658,0.0039169788360595,0.2229868208531835,294
0.0174579620361328,0.0039217472076416,0.2246394624713208,295
0.0171661376953125,0.0039279460906982,0.2288194444444444,296
0.0173010826110839,0.0039160251617431,0.2263456715266102,297
0.0173659324645996,0.0039107799530029,0.2251983854581399,298
0.0172240734100341,0.0039207935333251,0.227634511302133,299
0.0175979137420654,0.0039138793945312,0.2224058744631559,300
0.0172138214111328,0.003918170928955,0.2276177285318559,301
0.0174310207366943,0.0039057731628417,0.2240702493468835,302
0.0173108577728271,0.0039148330688476,0.2261489938986599,303
0.0173509120941162,0.0039050579071044,0.2250635520439711,304
0.0173239707946777,0.0039057731628417,0.2254548457240373,305
0.017467975616455,0.0039072036743164,0.2236781044413507,306
0.0173211097717285,0.0039198398590087,0.2263041982105987,307
0.0172901153564453,0.003918170928955,0.2266133480419194,308
0.0172560214996337,0.0039069652557373,0.2264117053760172,309
0.0177578926086425,0.0041539669036865,0.2339222899492495,310
0.0173039436340332,0.0041618347167968,0.2405136542754002,311
0.0175783634185791,0.0041429996490478,0.2356874499857586,312
0.0174951553344726,0.0041408538818359,0.2366857454347233,313
0.0174100399017334,0.0042481422424316,0.2440053133944099,314
0.0172731876373291,0.0042359828948974,0.2452345788071609,315
0.0173690319061279,0.0042421817779541,0.2442382396947193,316
0.0172538757324218,0.0042476654052734,0.2461861596285651,317
0.0178110599517822,0.0042262077331542,0.2372799678736363,318
0.0176072120666503,0.0042300224304199,0.2402437373053486,319
0.0177211761474609,0.0042276382446289,0.2385642019158325,320
0.0175480842590332,0.0042297840118408,0.2410396456618026,321
0.0174028873443603,0.0042228698730468,0.242653405121039,322
0.0173249244689941,0.0043728351593017,0.2524013981779649,323
0.0174841880798339,0.0044038295745849,0.2518749829547004,324
0.0171570777893066,0.0044059753417968,0.2568022011617242,325
0.0173971652984619,0.0043771266937255,0.25159999451822,326
0.0174119472503662,0.0043740272521972,0.2512083909572647,327
0.0173261165618896,0.004364013671875,0.2518748881947407,328
0.0172929763793945,0.0043599605560302,0.2521232007941322,329
0.0183179378509521,0.0043599605560302,0.2380159050383309,330
0.017474889755249,0.0043540000915527,0.2491575141551265,331
0.0173308849334716,0.0045170783996582,0.2606374929496086,332
0.0172920227050781,0.0045461654663085,0.2629053606882859,333
0.0173408985137939,0.0045392513275146,0.2617656359561685,334
0.0172669887542724,0.0045418739318847,0.2630379851704569,335
0.0178313255310058,0.004544973373413,0.2548870169808798,336
0.0171940326690673,0.0045859813690185,0.2667193588196958,337
0.0173943042755126,0.0045788288116455,0.2632372493386515,338
0.0172879695892334,0.0048098564147949,0.2782198562976651,339
0.0174150466918945,0.0047559738159179,0.2730956683642735,340
0.0172491073608398,0.0046362876892089,0.2687842096533421,341
0.0182058811187744,0.00462007522583,0.2537682848574534,342
0.0173091888427734,0.0046031475067138,0.2659366391184573,343
0.0174148082733154,0.0045928955078125,0.2637350601700368,344
0.0170810222625732,0.0045943260192871,0.2689725444216462,345
0.0173020362854003,0.0045778751373291,0.2645859170456111,346
0.0171830654144287,0.0045809745788574,0.2665982156484577,347
0.0174078941345214,0.0045769214630126,0.2629221793080779,348
0.0171699523925781,0.0045843124389648,0.2669962230615418,349
0.0172109603881835,0.0045750141143798,0.2658198038455145,350
0.0173070430755615,0.0045788288116455,0.2645644776900718,351
0.0172982215881347,0.0045759677886962,0.2645340022603853,352
0.0172569751739501,0.0045759677886962,0.2651662729169257,353
0.0174183845520019,0.0045838356018066,0.2631607763694599,354
0.0173871517181396,0.0045831203460693,0.2635923594827704,355
0.0173559188842773,0.0045781135559082,0.2637782295730534,356
0.0172469615936279,0.0045821666717529,0.2656796472165775,357
0.0174050331115722,0.0045819282531738,0.2632530615599572,358
0.0172100067138671,0.0045721530914306,0.265668292142303,359
0.0177788734436035,0.0045738220214843,0.2572616333646238,360
0.0172019004821777,0.0045669078826904,0.2654885654885655,361
0.0171132087707519,0.0045676231384277,0.2669062944077572,362
0.0171959400177001,0.0044171810150146,0.2568734835355286,363
0.017298936843872,0.004368782043457,0.252546273963918,364
0.0171802043914794,0.0043559074401855,0.2535422362230949,365
0.0175859928131103,0.0043549537658691,0.2476376404875205,366
0.0173430442810058,0.0043771266937255,0.2523851420087432,367
0.01735520362854,0.0043609142303466,0.251274160977017,368
0.0170578956604003,0.0043621063232421,0.2557235904173539,369
0.017237901687622,0.0043580532073974,0.2528180799712314,370
0.0171170234680175,0.0043470859527587,0.2539627266902526,371
0.017643928527832,0.0043449401855468,0.2462569590832928,372
0.0177149772644042,0.0043389797210693,0.2449328416462544,373
0.0173811912536621,0.0043468475341796,0.2500891607911991,374
0.0174500942230224,0.004343032836914,0.2488830593925482,375
0.0174500942230224,0.0043559074401855,0.2496208550231586,376
0.0173220634460449,0.0043501853942871,0.2511355190354282,377
0.017503023147583,0.004361867904663,0.2492065438001444,378
0.017298936843872,0.0043449401855468,0.2511680471904847,379
0.0171232223510742,0.004338264465332,0.2533556112503481,380
0.0171928405761718,0.0043458938598632,0.2527734635012203,381
0.0174629688262939,0.0043480396270751,0.2489862789268892,382
0.0173959732055664,0.0043370723724365,0.249314730552053,383
0.0181200504302978,0.0043351650238037,0.239246852015105,384
0.0175111293792724,0.0043468475341796,0.2482334200171552,385
0.0175437927246093,0.004357099533081,0.2483556207871276,386
0.0174100399017334,0.0043480396270751,0.2497432315845692,387
0.0173346996307373,0.0046536922454833,0.2684610835270332,388
0.0172882080078125,0.0046072006225585,0.2664938217122683,389
0.0176479816436767,0.004606008529663,0.2609935018440713,390
0.0172090530395507,0.004591941833496,0.2668329177057356,391
0.017176866531372,0.0045828819274902,0.2668054688042195,392
0.0171129703521728,0.0045759677886962,0.267397634339691,393
0.0171599388122558,0.0045809745788574,0.266957512435046,394
0.0171897411346435,0.0045840740203857,0.2666749885574002,395
0.017503023147583,0.0046031475067138,0.2629915682508547,396
0.0172901153564453,0.0046069622039794,0.2664506343077771,397


==> Ratios/ratios1.dat <==
student_mat_Ratio,student_mat2_Ratio,student_mat3_Ratio,student_mat4_Ratio,student_mat5_Ratio,student_mat6_Ratio,student_mat7_Ratio,student_mat8_Ratio,student_mat9_Ratio,student_mat10_Ratio
1.1252829739068315,1.2503129657227874,2.400724775891684,4.799923707800926,10.00076292199136,17.249791410068006,36.80585222535467,74.23569895403969,139.79687127532844,262.7090596026515
1.3335187981877643,1.6672493246464395,3.667461642419945,5.750014901353055,12.038965681601596,25.88108011444929,45.4104630645244,86.40272590002415,145.81881574634264,256.73228763711717
1.1382726100821008,0.9985119047619144,2.3280160574688633,5.7501937175895685,11.5079620683488,20.475072615589777,44.70745314958812,74.71739426547798,160.93760643008144,286.03614421931013
1.835002384358619,1.3347909047543456,2.749657268880004,5.87483617300133,9.65280160091498,20.3047832514667,37.499344431642264,87.97472579876042,158.6858524623681,253.32536759835955
1.3333068425653885,1.383178313061448,3.334154677688628,7.669131091501837,11.75791733762776,25.510340306335408,55.97102658876845,75.61869572620556,157.88093454124555,255.4707720831704
1.2833469165987454,1.331613210543063,2.7497020262216822,5.500447093889714,9.705413784879669,20.30236993944044,37.16071215673816,85.44930646635686,159.1335581442894,256.8572260917955
1.6671701112877662,1.1442392859576198,2.5009537434430076,5.750417262756328,12.245367335994825,22.960545800719483,49.21393153428125,86.70724050230515,183.97624344509867,268.73417792477306
1.651807707588407,1.3315864697475324,2.748614339352759,6.000000000000025,11.868314472900623,25.375849326499075,45.80693305359589,87.1296936464421,157.5162828723275,258.87670543354676
1.5967450271247794,1.3329625804401612,3.335135564920136,5.878249463391364,11.512441076436774,26.12898611193905,45.804072096128785,94.39539873644094,157.56818336625747,289.81460071513845
1.1096371207614586,1.333810318785296,2.749999999999987,5.744997617913337,12.094392467671828,25.88138522977894,55.88567000476889,88.19047051343216,161.02986752035056,254.1154498251586
1.6660308377046729,1.3319834841988558,3.002683363148462,5.498748659277806,9.400362405226389,25.633263785394988,44.56068978658536,86.32103716645561,158.91297387513367,284.4826414756992
1.502225401367051,1.668416447944007,3.042304713102542,5.503339296362556,11.879425438073708,20.50154961140542,43.9103132599062,87.39120241595836,158.89582339715352,252.81449498026785
1.5932010255436615,1.3325922985311902,3.997934540832619,7.503735495151947,12.246082345230356,25.37859101203967,44.009776336497296,80.16052911216204,158.74110880441097,255.95899446372528
1.6660311407690018,1.3337045581099218,2.499672209309258,4.880930970642711,11.880722460658111,25.514217585693057,39.68587634222438,89.0248768081389,157.71389144434357,255.98648899250497
1.5019872813990665,1.33222169286965,3.669105367793269,5.750819672131155,9.391358201134,20.20613198550475,44.296195652174575,95.71804959465936,174.65326982964044,258.41302044708397
1.5022656808967512,1.3341816446636083,2.749359394553355,5.50032782976694,11.883064997018476,25.627272185470023,55.01245901639359,99.16346803353636,161.41784996765276,288.6119572020395
1.333810318785296,1.3321162089220815,2.5001788268955636,5.377779102342493,11.49997019729394,20.102479732952087,36.43296511165872,96.42567057421051,160.8668097720549,256.9614478248209
1.2822739298555073,1.2516259920043045,3.3304202748868628,5.5000894081182565,10.534760771874293,25.88186207307631,44.596758045292674,89.77346792782791,159.1917038449768,262.6612369222646
1.665421897346277,1.3319567979669944,2.499821194421267,8.331876688384083,12.258558988429252,25.380699767538974,44.20461589814564,74.16225052789402,158.95251558401904,289.85632337643295
1.5037767353104965,1.3339958657974418,3.669449081803065,5.749597663467858,12.125916214766749,20.30281790874009,55.77184929056886,87.41946122059795,140.16857849417585,253.16513907285008
1.2440471775091104,1.3329359402321026,3.0138268073186816,5.751713859910582,11.752175986646025,25.380163318829435,44.30075331362703,77.94965425622587,159.054889267463,255.78136010809033
1.333121424030539,1.3341810379083057,3.334234377484546,5.627353992848645,12.381258941344806,25.380520951302454,44.398235574631,91.6937899797374,158.05171063830008,262.6831129600698
1.50206644412655,1.6660573790034323,2.749359547214792,6.001192392535614,11.996603503754068,25.382391511683423,44.80465360225113,86.09882380990256,157.7597873862836,287.5814112879207
1.8353614889048049,1.335905799984093,2.4991358245425888,5.999105972106336,11.882728194121524,25.378412206460936,44.409012875537066,87.40960552973472,159.50624936144308,288.86066819658544
1.3239669421487557,1.6665607120152692,3.6692111959288143,5.7519670958512155,11.740961343737068,25.631258941344843,44.8531921994952,88.63514211886312,158.0392043325743,256.9000344343521
1.3327505364380774,1.333041958041982,2.4960128540823874,8.167580452920316,11.636325678497142,20.29507649778404,44.40931851781257,91.34112038140684,157.71837221181863,228.46720549317013
1.3760429082240633,1.5027817517088056,3.6656336909019185,6.251222129486114,9.399504077058902,25.628740016688603,44.321651647356745,92.70077020803645,160.90618932452384,290.35812844583626
1.794757336879122,1.333015418852353,2.5002384074383106,7.665448478589172,11.74794422595643,22.98163340919927,44.00247937824883,91.68393658866108,150.7615238095242,257.0036558228274
1.4584292861113366,1.6670110466502517,2.7524906043071447,5.499046483909423,11.87573012277987,20.678763632899965,55.2630543633764,98.95403941953776,157.54368634397406,239.749725916394
1.4269288338549528,1.3330684256536838,2.847359847970683,5.630113297555156,11.750745023244756,25.88921352334389,44.364602191520625,90.3270879644341,160.85858310626875,260.1193456245151
1.7899422293778395,1.333121424030539,2.7633760811214283,5.995235542850367,11.882879122189747,20.50338578922297,45.210968049595245,91.0182006040378,162.44659764321412,299.85312434816433
1.3338898163606194,1.3339955499046587,3.331982518871737,5.753220419847319,11.746782650143052,25.373740985756108,45.531925039340635,93.12322124175228,184.6601756547317,263.46182579209733
1.503619441571881,1.6663222319370612,2.750506736616176,5.750804816978665,11.625543834555126,25.522949451597594,49.91930622389139,92.9404681476774,160.80262933823954,265.291334410684
1.4253178326195015,1.3329624920534258,2.7494785769620314,7.333545208962493,11.7548744857194,20.21639406799893,45.213362582860974,97.1741168991143,162.0600211078223,268.87599014491457
1.5030182684670512,1.3323010957599146,2.4986001072258386,5.759194134827444,11.624716958646228,25.12593122355335,44.994755911518595,93.8486389827144,159.6010904753803,301.1285535490805
1.3345000397740978,1.3336247317809948,2.7498509953510437,5.497795782199466,11.501550017884837,25.378792394349475,56.51439642324904,97.2315576212614,159.7221030408301,263.0653083933892
1.425686701115054,1.33338631486929,3.6669051025274633,5.500059608965188,11.878695755841695,20.504244158321676,44.52643875458985,93.32820818434688,160.84428547096053,265.3110051648815
1.5034998409163325,1.3327240940877567,2.5005961607249274,5.498481148370992,11.7512070095965,25.37692215997147,44.8082975679548,94.972852657101,158.39079050441234,268.13113972341677
1.3324858981489116,1.142672384453076,3.667593769866569,5.88094243960645,11.792939215336204,32.208116743765004,44.409843101722146,94.51394628099212,157.3606116332943,267.7136121632745
1.8001333079413355,1.332539493530233,2.626638855780687,6.269348372630443,11.752772147370951,25.37342073897508,55.99856972586439,94.4448948769924,157.6218864842797,266.4648342336619
0.9991666666666724,1.3322475570032866,2.7493295190416513,6.003399332061046,11.770532840624655,25.63123695976162,56.65565559596928,98.14454242135427,161.29107069881675,279.62713480467824
1.501629959449812,1.3343665553966138,2.1999618575379163,8.333465787173324,11.742673338098726,20.504101096805226,44.368192862929035,93.55677029498295,186.80478499324423,296.22669965127807
1.6650786088613838,1.3342609525324167,2.200658208528101,5.624702097235496,10.543251679805364,25.34958283671048,44.83152822176673,88.33991498152679,153.1543205804765,264.796248708509
1.2834453268173434,1.6650250218444893,2.749746707193505,5.502861912711668,11.750312928413935,20.50350484001743,45.422752206058234,88.41129032258111,163.8988691327764,298.7897544403397
1.333280343374953,1.3333333333333557,2.5005365446524346,5.251490579537327,11.626951960901224,25.37662415067358,45.18579599618757,105.93672574804847,161.2573910081761,263.66951868824924
1.187924016282219,1.3328831333916198,2.500029802706085,7.333439287984864,11.997139622191806,25.1316244411327,44.8082021936105,81.90712426209089,158.4951641465759,300.4802837471322
1.666852146263921,1.3359033463158785,2.7509685879477916,7.337520871432074,11.500953629753292,20.203984367553467,44.00596061227467,88.01489868891578,161.8313860408096,265.8763476464225
1.5024235200635854,2.000238511687104,2.627011562760751,5.628382405531061,11.75248882265278,25.0967818831944,44.30785370273293,88.35518995390268,160.35506061844623,265.70812471853804
1.4662476722532678,1.6655021834061323,3.333863275039798,5.493480978746247,11.749106078665122,20.102951695198396,44.81271461274377,105.09712024411328,158.81467602371205,266.1956608122094
1.5040139893490254,1.835638213320624,2.744853028680254,5.5022063208109575,11.626549833094916,22.300872784977702,55.24414516417403,87.59749652294883,159.63062725601227,263.40833355408057
1.6676732358550588,1.668468754968993,2.75001490135303,7.672338395483927,11.752190760059635,25.38205663189275,44.17870758673352,87.87991101577134,160.11814001022125,264.8802807575183
1.2872969482770398,1.331903740767246,2.7522963139688126,5.876035520591228,11.62234137622885,25.53909881988327,44.401849997616594,87.34472617439017,157.7896815937359,299.49372709121917
1.3312435520990753,1.6667726550079596,3.6647867185638825,5.501341441602566,11.50632156488548,20.28730151161153,49.69736076585437,87.07691696464084,161.11392663737786,250.551231255329
1.505444718225894,1.3343670483460714,2.5991530983479856,5.500923994038743,11.623942319151537,25.379865291768574,44.60637993515224,87.86784053420264,157.4674409100215,294.06732832618115
1.426191609437694,1.3335187981877643,3.334710743801699,5.500119217930375,9.402461127539931,25.380007153075884,44.61655461784262,87.45317592813433,186.0329177255416,263.2697340538275
1.35788472211209,1.332936129647308,2.499165673420745,6.127949940405257,11.75299588624577,21.70397215201973,44.815433040824665,88.57269404941658,159.51927792915697,295.85651694435427
1.3331478979575853,1.6677534791252526,2.748793709418022,5.5000596018595775,11.876229068589536,25.55083432657938,44.00009535615586,87.18570179621709,180.5004094365394,295.75393372273334
1.5022646007151557,1.3322744599746164,2.7503278883986977,5.499642388842534,11.49710982658964,25.034036719122632,56.262100619933385,88.60823431228417,140.06797389516402,263.08867164732914
1.5951747720364895,2.002386350077641,3.665448478589073,7.337070610687121,11.62675804529206,20.3026083639314,44.71018500858349,87.02799396442258,157.90971607544304,264.22822027388816
1.835054822819016,1.3330948974726036,2.496369479823854,5.496218212137504,11.757366098055872,25.553906669050697,44.90992752241144,87.34430923407433,187.9381086775055,296.8008402610187
1.3359828312534825,1.3326713797760217,2.4998807962808445,5.630718759320146,11.62535009832554,25.298384693330224,44.81548073254538,86.9400881407083,158.8286677564383,266.8030515747953
1.2425804158521463,1.6672497415918015,3.3358772557437386,5.489292088042902,11.753070227733415,20.504148783977374,45.11310318519993,87.53487817480838,158.4159059945521,239.32790559065535
1.5027804258023667,1.3317200888607117,2.6270711646203284,5.7535333055041935,14.868060519418746,25.627130766480008,44.69479002812406,94.85266987137985,159.57722829604072,297.73226469624444
1.33359834631899,1.335084786243144,2.8450685117351964,5.748673937660192,12.000000000000025,21.0951904285241,44.61933606792002,87.51448440294088,160.1863950676175,278.9958520179389
1.0018507746814125,1.3332538736591408,3.6667196566251135,7.357017962168311,11.874039206339798,25.13780560524747,55.76193598378751,87.74192523141754,160.72502469430327,262.17322813798995
1.334579587940512,1.6665871880464271,2.750268208368112,5.326931216931252,13.42099530260758,20.101320745720965,37.34162527319701,87.0792212951931,160.58551869763818,264.1470455809547
1.5039732994278523,1.0001787629603134,2.499701990702112,5.747676358436634,11.862500000000129,24.87786851046082,44.20068659705396,89.00465097789801,160.65716426552405,300.55604244917487
1.205130047420621,1.3306374881065606,3.668362884630709,5.501550202718806,12.25527728085868,19.902675122788867,56.01412732474979,88.24861944301024,159.1929979906703,265.6663399904672
0.8764085136826888,1.333651475383779,2.499940398140422,5.50104297037966,11.87951591749137,24.603012980826737,44.87165316817618,87.77446148954796,184.62029537875353,263.9395167699912
1.6670375079466075,1.3332009215857863,3.333359815682903,5.628457319980933,11.99303032108186,24.879582712369665,44.81035715988806,87.49906631173307,160.82215485233667,267.0084777194958
1.119270420301344,1.3341017488076483,2.626892359041596,5.751326536695884,11.78553110276165,20.030802975396025,43.806065519050705,88.42652785504283,150.80502473566835,264.55096148752716
1.500745423102148,2.1658425256751537,3.669132267557493,6.000595947556636,11.992494639027951,22.290065034632516,49.51625026466249,87.42620996582723,157.5848034875026,266.6125066242734
1.2886710239651389,1.332697655939637,2.7493147419854527,5.8778685104607495,11.632103035000904,25.626691303570432,43.60416368920097,87.56018279356277,159.00085196292372,267.57143992582024
1.662306777645644,1.3336513994911143,2.5003278297669405,5.9963664522278055,11.751713859910607,20.10007628492448,44.20308029754017,88.59534310803865,157.80313351498805,265.2132323740441
1.505007949125597,1.668786265002813,3.6655279256376145,6.255428298735519,11.619586584857396,25.379589890319565,44.00872675250414,87.76435525531521,164.50454746738595,266.3131821553484
1.141593522487599,1.3309243964421902,2.4997615925616894,6.248748510131129,12.759200715777212,25.343505990343996,44.60347129506069,88.18433600890121,160.51662012124694,253.3119969913507
1.5005158320768492,1.334102115476397,3.6688136132315825,5.62482125834131,11.87167113494198,20.30133981786133,56.213528009535416,88.39385153115997,160.86793352404493,266.52387007895106
1.0010728974190786,1.665263659466348,2.74962751057869,5.500655620455379,9.40223197252968,25.37923223652844,48.80948974725862,88.696693952158,160.21954210956807,265.2093676318671
1.3343138813802031,1.666163621922175,2.501102700125164,5.5042352660464,11.623406030270568,20.10299446881583,45.60442494754974,88.59699594691283,157.72556698222624,299.4445967693878
1.6336864612693418,1.6692124105011878,2.9990466354175336,4.5994184106402844,11.754590984974966,25.078977171127217,44.50991893180793,81.38301458196,184.81528434606415,267.28613428685213
1.333863401447105,1.3314281178058616,2.5031615366261453,5.625864123957117,12.0113825983314,20.503528850739414,44.59119077128489,104.52456123617073,159.37939604398815,267.3343931325036
1.1705980462235115,1.3347922966735764,2.749076391371701,5.501639735257278,11.503845465927384,25.375052148519075,43.90740475849963,88.35835485793791,158.77208937938715,298.30713072499316
1.140439127183764,1.3328565752880666,2.4977965697951547,4.5977696230282366,11.624039091830085,25.12868808487819,44.56633115489243,86.65693169626927,158.45585880268624,266.9574513180576
1.505439529897593,1.3335452594770931,2.752908190658059,5.498986889153762,11.499284777685093,25.28952074391996,54.87942543807388,87.84736737532316,159.68772335863332,262.20748668768607
1.6661632620618536,1.3343409434412692,3.327725757816312,7.67191475826983,11.630634390651078,20.25106098898505,43.989465656133014,87.93677475759048,158.0032367972756,261.7725226418093
1.5705071627401663,1.333651247814358,2.500924104215102,5.509549592431787,11.9913038298887,26.535073603909748,44.42091203968757,76.24402207234904,171.91557037634314,264.2306571663205
1.504849737637146,1.3323267641449412,2.5000595876534377,5.501222056631884,11.62475418628216,20.302894473320556,44.39856972586478,87.01355056626295,158.08038147139132,262.9593206951039
1.421684296175753,1.667090518954153,3.3330950111217605,5.501221910949531,12.251564828614036,25.12605793300761,44.31568655506325,74.76493820435222,158.55348567925802,298.10918409917286
1.5012716579240435,1.6650786088613838,3.150561797752824,6.274411345592751,11.114532541870018,25.127197949573887,44.40016210546453,87.22757250695312,160.11418449380182,264.6185050740595
1.334128119535862,1.3344468305098376,2.4976774654597578,4.599656685104006,12.130312965722824,25.626653951603387,44.36785935490102,87.61357401296314,158.35950160005666,265.43832931642095
1.4955647077459338,1.3340219291276196,3.66677262973858,7.668070900564477,11.746112137281838,25.577298713673397,55.50825534958594,87.2051648788244,158.32797219477413,266.9514979735662
1.665319064605626,1.3336513236346494,2.9979151775077573,5.749567912271307,11.880939605318074,20.302593934770428,44.50298002193357,87.89591447420737,160.80947515411776,264.6689635067464
1.3340224218812295,1.3332803560076514,3.330844980940351,5.773645628464159,11.74967218977236,25.261890570985894,40.608866952418715,87.76604283387009,137.9546700840441,268.61342623255064
1.502026221692511,1.5030201875695577,2.7532219570406333,5.500149013530428,11.76564921902946,22.302385864677735,54.96143759685322,88.2332472691167,184.3718906461105,266.3830829955785
1.4251952461799435,1.3341015656044042,3.6619304651532745,5.751743458306015,11.745591039084909,20.10261790091105,44.906494373450926,88.25428106003456,160.97006028815863,266.8310773224576
1.50572428048974,1.6655542312276703,2.502237069736968,5.748003337704137,11.627227752279948,25.351472165931675,45.00739080679062,81.93774048151319,159.523262942781,300.02703347143245
0.9987102029733016,1.3324867052940987,2.7508046251043106,7.6685478101901,12.00095374344303,25.128926506526874,43.96485455412552,106.13257666078631,159.56430517711345,265.02613600254233
1.6672227518271443,1.333412849872795,3.504452926208689,5.535196995887246,11.873741285824996,24.87710096555021,43.802689300019665,104.70994659546204,158.6698100360885,258.51486586329094
0.9674782708800967,1.6669051025274295,2.498123771517077,5.7494933841936025,13.017336907953617,19.9030519790179,44.71529400543716,87.94479551687155,161.23457084468836,266.9995498358227
1.6668521020424485,1.3332009846740485,3.334738013834824,6.001072961373408,12.009663564781937,25.12622921509039,55.24289374888292,87.59610570236468,170.34887300714766,267.1194773528415
1.5045324427480953,1.3330947267955044,2.7502980448259273,5.75090898253562,11.87959706741376,25.12773439828345,45.00858328167529,88.07882399682202,158.20196826261852,297.30118902166583
1.138050335798121,1.3325917686318405,3.33269765593967,5.624955309259928,11.749374180474474,20.102188736827294,44.21927021225903,87.25995390606406,138.6185692995533,266.7852809494818
1.666799141562684,1.5962892483349274,2.7490317583268724,6.754965702356248,11.8782261429338,25.12587912742885,43.99647249499544,88.28411304105903,158.5485321163426,264.02651585388725
1.2851419258454269,1.330401014423836,2.7512523854961626,5.750998509687041,11.747392884810257,25.130193740685595,44.606713713523405,87.49705999205443,158.8111587982849,297.94158147298236
1.3339694656488732,1.6678864052183628,3.333571769194141,5.751788268955651,11.881939061475162,20.085061746054738,44.808926612942265,87.63103091964095,158.18780014304863,267.0441312812931
1.425137502546321,1.333730916030554,2.3994756911344415,5.62738435860755,11.992970332419944,25.37789831316691,44.186591006628774,89.44017009100689,160.93202560959185,300.05972640300513
1.4994836762252794,1.332803686343078,4.167991099809351,5.497974261201158,11.876579261025064,25.127972819932136,45.8054548922379,106.03362105966086,184.6025595167128,267.2635915642244
1.3347642896891772,1.33412830908659,2.7489721742239115,5.7478551000953555,11.741854785871793,19.9024843831961,44.005245338801785,75.59071557508342,158.69452577109232,262.35971089696125
1.4262596042700866,1.6675942121163985,3.667753219907812,5.75035765379114,11.880820366064514,24.87668375253316,45.00863055502635,89.24693172339892,157.89695709953438,299.45094766956845
1.1670502341084126,1.3322480743270364,2.49943388355879,5.618959771483052,12.000238421648708,24.87816653752168,44.08111328218156,106.35234915335208,159.7575355062856,225.85294251100476
1.3335718829516747,1.336543052681841,2.7506854213851555,6.999284820311133,11.870621872766334,20.30351437699706,44.808878928044074,88.38324066719683,160.61437329700445,264.5713150576109
1.1994017268339208,1.3323531749185362,3.334446564885544,8.00095374344314,10.648278415401789,25.10725984158202,45.0085355967771,88.36072805309408,160.36681638764165,262.8665041469057
1.2468474898881832,1.3329094810458806,2.746503184334301,5.748763482510001,11.755768886768823,19.901206312878728,48.750344097406206,81.53095691676499,159.7959267079917,263.49813240086075
1.5050866316960738,1.3353736089030297,2.7485550855031846,6.094337629410615,11.745516296252228,24.879001013292072,44.126953124999986,88.42870763974459,172.34372249926696,262.3538995443491
1.6670375963754955,1.3317448971487895,3.669634340222634,5.749850995351069,12.007395038167914,25.10883948262511,43.91149260848889,87.25099332485733,158.55182978723627,295.7534042489809
1.450616810972356,1.668416030534351,2.626243966390559,5.751773049645392,11.874381741255036,22.068101305980257,43.97835312067957,88.304603641568,157.75298044826104,265.20898132203166
1.4265406067201831,1.3325915918302744,2.963204992346657,7.665341812400755,11.996127494787087,20.050884639229587,45.50205015733831,87.06019787817414,157.51897138964745,267.43455802495555
1.7940089107972632,1.3330950111217272,3.3349761526232564,5.529446828803058,11.631566394371248,24.87876259164339,55.19797317436677,88.22019223131365,157.71481607629596,264.8469403973535
1.3337573541103709,1.667064154543295,2.750029808036234,5.750089402789379,11.755590006558942,25.12833045240516,44.60361434293405,106.38080923752366,157.0815707911873,294.6399177567879
1.1282326301990078,1.333836497974119,3.665739710789817,5.749985100423161,11.870256746291847,20.045010251275713,44.00634209146021,87.56806896277806,157.69546862765338,238.70958590602527
1.2827433290006984,0.9992250372578044,2.4997318076166652,5.750059608965199,11.748465526488337,24.62853907134776,43.90411024222832,87.79067456373983,157.84278464630123,262.76543274930856
1.504212366873317,1.3338895510528594,3.3351622137405013,5.500715222314957,11.884945723488288,25.130603242727773,44.60009537434488,87.84475085432759,158.25275923150448,235.3926204891084
1.33338631486929,1.332274207641621,3.000059598307407,5.50131139723416,12.249225268176444,19.90244135037218,44.55441625333897,88.71357602734305,158.05228379713373,237.79082800725033
1.0672003608072915,2.0025065648126885,2.999284948158746,6.748793134275007,11.876624150673534,24.769340803433153,45.90982355746364,87.7252642454108,160.1651341779068,261.71326781977854
1.6676472926771138,0.9991662199988144,3.6707773092529417,8.336036250894486,12.25044701394687,24.87798772128517,36.50353651752378,88.42523940080298,160.5140823485357,299.25597544257124
1.5017872746048353,1.3339960238568769,2.4988381099922616,5.501549833094912,9.50419727177345,19.901487697883155,44.99861746758266,88.55244449739925,186.78207828333063,264.436140620449
1.5969567284831232,1.665052397586557,3.6666931574346786,5.501043094713018,11.75190748688605,25.37849436728862,43.824867649163494,87.19262555626229,161.06500799836647,266.9435791481272
1.3334922905738569,1.3337839987275524,2.4998510042314805,5.498897431312958,11.872616777883758,25.126951960901273,36.91474315680761,86.892011128776,157.76421296454157,296.56165240976514
1.3765715307155886,1.3316666666666996,3.66862776276044,5.499999999999999,11.63150676763462,20.30400572246091,44.59384087333814,80.18944281524958,172.14268980159824,265.0078894419152
1.7990471653168876,1.2511780495079146,2.5002086189425987,5.752921535893148,11.754158964879862,25.37751817856725,43.787702573880594,86.86031367877779,161.06892559169268,262.8014415560345
1.507346517353684,1.3343136475638024,2.6269368295589928,5.628845695206302,11.87793539158424,20.30221247377482,36.6767347587633,87.12929630071159,159.81171020811504,298.4964682740748
1.6672231496939418,1.3335453605788552,3.667488076311645,5.74852511769265,11.736961181233749,25.128390057817334,54.87978304923135,87.41906389065517,158.3014440433231,280.2133508953862
1.1485687087781322,1.3319047619047937,2.500476928579942,5.749389117349084,11.626102502979789,20.30230783902372,39.95164292826595,87.37149894720157,158.1057129238752,264.69452686235275
1.3305837563451737,0.9998410048493532,3.6669845811477138,5.754279238981461,11.746231305487758,25.11359980937648,44.157440518762826,87.72422148077588,157.92085448536812,263.9723156807187
0.8751042783935099,1.5034597947983883,2.745002379819154,5.625595805529103,11.882124970188409,25.127190368339583,44.20805913209405,87.64130089058524,157.90881842024754,298.72160801025245
1.668468325252364,1.3337307264346088,2.5010132316128195,5.491014044275231,11.598340883685516,20.502050352851697,45.40475849902319,87.6925920038155,157.81936165139646,264.71931544228914
1.795592705167194,1.6666136851307436,3.5045718374811528,5.500536480686691,11.880231310361282,25.628777492996445,44.00753457320038,88.42573313200381,158.06408990294756,265.92134890990735
1.0015492789893832,1.3330155703845177,2.750223493652791,4.399170480549248,11.751132570338608,22.30335414241896,44.221506914640536,88.07934048470442,158.31006642820796,265.9451582991147
2.0011927480915954,1.3339694656488732,3.1309039087947856,6.716737028462563,11.86820320409752,25.128628479466016,43.91086417397994,75.19239807908532,157.7572878354466,267.34924250450536
1.2833502882332948,1.666375268219039,2.748956967457379,5.743525629576764,12.000357632473053,25.12275788093689,55.48179705654563,87.7705452233352,186.43725661607,297.4295848111839
1.3337042925278415,1.334366309098148,3.667302495628716,5.501878242203791,11.879053409632826,20.30608546356376,44.01397434063104,88.6546393800917,161.30122204445658,265.1552706175349
0.8783671036948717,1.330739917434112,2.750551350062594,5.7503426902676065,11.755978293279265,27.755200572212033,44.60031467531293,88.52575107296165,157.75260540835268,264.6341805665877
1.991735537190097,1.6670111287758438,3.332697504371384,5.625134072220266,11.628360255111197,19.903008917076217,45.214316371787504,88.34472345836019,146.39177942951704,248.6370407523512
1.504650608156454,1.3349495270646328,2.7499851004231357,7.6696613134044815,11.753935129978547,25.125633232016312,44.79027645376621,89.05250407085333,160.17909431392783,236.58866584016872
1.3325919453491415,1.3319825188716703,3.3375745526839244,5.496813010067335,11.875633156546131,20.90429184549383,44.82745790201833,89.2648017166021,157.86867929671658,237.45428101380588
1.283367277664625,1.9949581430745749,2.3752979027645296,5.753026056883899,11.99886763215928,25.37570772990056,43.88980545489283,96.32835562481236,159.87390209028612,266.1603306223035
1.3329890354362235,1.3346315873142178,2.4996423888425343,6.376482507896785,9.30447846616122,25.130185979971458,44.19690107270624,88.93971546653978,141.598283210635,296.8981313146375
1.3333333333333557,1.3319554848966593,3.333730726434642,6.499970197293914,11.748331346841526,20.101659355331194,44.00400534045453,88.77645329200972,158.44525050236882,261.7215659267918
1.4986932763126553,1.3325393044307088,3.667859130296563,5.748644623175476,11.876102502979776,25.130305197901833,43.80872675250415,87.92914762567086,157.22659309969177,263.06551861173887
1.2480956915020234,1.333280343374953,2.749195566678577,5.6299123382431855,11.75375626043407,20.10017164107972,43.75303759470228,87.62198998649002,160.50098760387056,262.4029882377899
1.4306030030984551,1.3337573541103709,2.4995828367103723,5.498212583412786,11.622877569258335,25.38030519790182,55.01793802145438,87.34869858931084,157.80415531335322,295.89940405244477
1.9993354220070696,1.3343138813802031,3.3344992050874884,7.670934393638288,11.748971929197255,20.10697763151643,44.00567450288551,88.42236172918028,158.36480365110353,262.5417505563232
1.3564616118264232,1.332565345197453,2.50077482417451,5.494490440169195,11.627667183216154,25.116592195412732,40.623916811092315,87.74162527319719,184.42066362010792,262.9230993300322
1.4248148399809948,1.3345003182686332,3.5017884110961517,5.629121698169462,11.505873934044953,20.29892729439838,44.157854625131016,87.7827020151836,160.02319482289,279.04349045229026
1.500914367496217,1.5026227944683042,2.500387527574075,4.396664284012456,11.74992550211578,25.12736917391832,56.00870239017721,74.90373548540971,161.92135902499035,267.34378392691673
1.33489628864342,1.333942620996601,3.6686545801527033,5.5024448419797105,11.754128659154604,22.539434681346687,44.20168788442345,87.76003337836795,164.9449950614779,295.20414791859247
0.8566956995100655,1.6657660521297055,2.498004883568591,3.66852168382558,11.731806010116197,25.35971651479981,44.812342028709615,88.35036554354774,161.0559359563974,260.81255298855666
1.835571803226583,1.3334658187599575,2.5015507574854396,4.500571864277611,11.624538195685911,25.371767369801116,44.19967578907282,87.37600349733748,172.17958571219688,260.8251298082041
1.3324068927182051,1.332936224287214,2.499910602538889,4.397283774124436,11.754889100882428,20.30751621518529,43.89736741701695,87.93335982515427,159.025924033386,261.23543277889877
1.4442254095574816,1.3328564616118517,3.6675411399952687,5.497944348447847,10.542669700015937,25.38058055671463,44.19368832530934,88.12947669340187,158.16283505330372,261.26237282747144
1.3339957078133873,1.3338898163606194,2.745626561942179,5.751997614788312,9.393110677021468,25.358644511941144,56.51687134851567,87.20812303779384,158.46208353205844,262.57530327912536
1.3416203335980952,1.667540931489435,2.7499851039742724,4.081831150304786,11.628576537911334,20.43405859337741,44.20657097897154,105.3986840850592,159.00068126852358,264.50823884709365
1.4274440438125076,1.332300603749632,2.500089408118256,5.751505395576226,11.749567912271331,25.36993565300301,44.40349036811046,81.47575091575162,157.96042908224263,299.5553733790436
1.5019439815917053,1.666428230805926,3.503298624910624,5.49973177564523,11.877875789724666,25.38766992606729,44.61888862389748,88.88667699765601,161.2686424799879,260.8108630597707
1.667726550079495,1.333942766295726,2.845522388059716,5.499612611001851,11.755664202241832,20.7057701478305,44.60453916940891,88.34379718668076,158.14302250366194,295.3420660467343
1.2845782641201895,1.3329890354362235,3.000238435860752,5.500536416736224,9.498546303798811,25.37301871052331,43.796282173499286,88.26266640174876,158.06965970637486,274.16189782249427
1.33106126654513,1.6672231496939418,2.750253262618448,5.625976038624307,11.751579449278845,25.384940980088285,44.61469858832562,88.18150752970193,159.09023094216394,260.8890213532582
1.3339163619017516,1.3320098467402834,3.670005564830329,5.750521609538012,12.134712863021043,20.299041807694447,44.6065229830256,87.76669051025303,157.80920268383397,264.22746781116103
1.8373718916342552,1.3347916003818137,2.6283824055310614,5.498242059472033,9.3991131877564,25.375864123957207,44.31030042918512,75.80112397820244,157.8576099172446,296.8028907763385
1.1396644249711263,1.666507747318248,3.3327506753536267,5.751356184798812,11.878352604601307,25.642733615600203,44.16661108199616,87.59602622690274,160.05029605934834,260.0833973357374
1.5040133513470628,2.0000000000000333,2.4999105918817435,5.627168146867753,12.00357717760687,25.36569964853774,44.4014970916379,87.58562460267042,161.19752077373843,262.813824713864
1.6657924018439207,1.6647091500674789,3.6682038641965833,7.3321414382202335,9.50371959942786,20.310946816122335,54.76019313304737,87.51084796948295,173.0892915980252,259.855310918583
1.9130393551446687,1.331904421687735,2.749508313963874,5.749374180474447,11.74576978074363,25.37283994756299,40.6669840308132,75.50057894019976,159.38721983786525,292.72154841016896
1.3337837837838031,1.6686032630322312,2.500298009297888,6.000357611157491,12.134048896839593,20.308914007726667,43.91398054548983,88.20122411668873,162.36924020025387,260.21300270227533
0.998987070249639,1.8355587347003732,3.333704027325496,5.879477856589393,11.749970199070248,25.353378981840095,57.26083328366235,88.85532067074656,161.3189822541657,262.31007361898213
1.1974533203905695,1.1402173913043407,2.7489120715350173,5.500208618942598,9.499618648107674,25.50584098223873,43.90049585200788,88.42798108634358,161.02105837053318,295.3070073557904
1.3550597609561557,1.3337042925278415,3.508911521324039,5.9994039458782895,12.001371006199347,20.295219484295643,43.806914639962415,88.36675535083262,160.74004564188323,279.67079631135056
1.6619405940593923,2.000556438791763,2.5001490135304274,7.509860050890687,11.88349630336276,25.641264162194396,47.810881693768216,88.70137095171896,140.65296273125475,261.53795239734234


==> Ratios/student-mat.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.004002094268798828,0.004503488540649414,0,1.125282973906827
0.002999544143676758,0.003999948501586914,1,1.3335187981877434
0.0035140514373779297,0.003999948501586914,2,1.138272610082095
0.0029997825622558594,0.005504608154296875,3,1.8350023843586076
0.003000020980834961,0.003999948501586914,4,1.333306842565366
0.0035104751586914062,0.004505157470703125,5,1.2833469165987503
0.0029993057250976562,0.00500035285949707,6,1.6671701112877584
0.003000497817993164,0.004956245422363281,7,1.6518077075883988
0.002505064010620117,0.003999948501586914,8,1.596745027124774
0.004007816314697266,0.004447221755981445,9,1.1096371207614515
0.0029997825622558594,0.004997730255126953,10,1.6660308377046575
0.0029997825622558594,0.004506349563598633,11,1.5022254013670322
0.0025107860565185547,0.004000186920166016,12,1.593201025543633
0.0030012130737304688,0.005000114440917969,13,1.6660311407689863
0.0029993057250976562,0.0045049190521240234,14,1.501987281399046
0.0035140514373779297,0.003999948501586914,15,1.138272610082095
0.0029990673065185547,0.0045053958892822266,16,1.5022656808967327
0.0029990673065185547,0.004000186920166016,17,1.333810318785277
0.003514528274536133,0.004506587982177734,18,1.282273929855505
0.0030007362365722656,0.0049974918365478516,19,1.6654218973462578
0.0029985904693603516,0.0045092105865478516,20,1.5037767353104874
0.003214120864868164,0.003998517990112305,21,1.2440471775090869
0.0030002593994140625,0.0039997100830078125,22,1.333121424030515
0.0029997825622558594,0.00450587272644043,23,1.50206644412653
0.0029976367950439453,0.005501747131347656,24,1.835361488904796
0.0030291080474853516,0.004010438919067383,25,1.3239669421487603
0.003000020980834961,0.003998279571533203,26,1.3327505364380514
0.004000663757324219,0.005505084991455078,27,1.3760429082240764
0.0025103092193603516,0.0045053958892822266,28,1.7947573368790959
0.0030024051666259766,0.004378795623779297,29,1.4584292861113317
0.0035042762756347656,0.00500035285949707,30,1.4269288338549462
0.0025174617767333984,0.004506111145019531,31,1.789942229377782
0.0029990673065185547,0.004000425338745117,32,1.333889816360601
0.002997159957885742,0.004506587982177734,33,1.5036194415718718
0.003506898880004883,0.004998445510864258,34,1.4253178326194846
0.003001689910888672,0.004511594772338867,35,1.5030182684670372
0.002997159957885742,0.0039997100830078125,36,1.3345000397740832
0.0035066604614257812,0.004999399185180664,37,1.4256867011150394
0.0029973983764648438,0.004506587982177734,38,1.503499840916322
0.003000974655151367,0.003998756408691406,39,1.3324858981488839
0.0025038719177246094,0.004507303237915039,40,1.8001333079413444
0.00400543212890625,0.004002094268798828,41,0.9991666666666666
0.0029985904693603516,0.004502773284912109,42,1.5016299594497893
0.003002643585205078,0.004999637603759766,43,1.6650786088613625
0.0035126209259033203,0.004508256912231445,44,1.283445326817349
0.002999544143676758,0.003999233245849609,45,1.3332803433749305
0.002000093460083008,0.004999637603759766,46,2.49970199070211
0.0035142898559570312,0.004174709320068359,47,1.1879240162822253
0.0029993057250976562,0.004999399185180664,48,1.666852146263911
0.003000497817993164,0.004508018493652344,49,1.5024235200635678
0.0030727386474609375,0.0045053958892822266,50,1.466247672253259
0.002999544143676758,0.004511356353759766,51,1.5040139893490183
0.0030002593994140625,0.005003452301025391,52,1.6676732358550541
0.003507852554321289,0.004515647888183594,53,1.287296948277034
0.003004312515258789,0.003999471664428711,54,1.3312435520990398
0.002999544143676758,0.004515647888183594,55,1.505444718225896
0.0035064220428466797,0.0050008296966552734,56,1.4261916094376828
0.003007173538208008,0.004083395004272461,57,1.3578847221121066
0.003000020980834961,0.003999471664428711,58,1.3331478979575617
0.003000497817993164,0.004507541656494141,59,1.502264600715137
0.00251007080078125,0.004004001617431641,60,1.5951747720364742
0.0030007362365722656,0.0055065155029296875,61,1.8350548228190053
0.002999544143676758,0.0040073394775390625,62,1.3359828312534774
0.0040247440338134766,0.005001068115234375,63,1.2425804158521414
0.0030012130737304688,0.004510164260864258,64,1.5027804258023514
0.002998828887939453,0.003999233245849609,65,1.3335983463189696
0.0045087337493896484,0.004517078399658203,66,1.0018507746814023
0.002997159957885742,0.003999948501586914,67,1.334579587940498
0.0030002593994140625,0.004512310028076172,68,1.503973299427845
0.003318309783935547,0.003998994827270508,69,1.2051300474206064
0.003998994827270508,0.0035047531127929688,70,0.8764085136827043
0.0030002593994140625,0.005001544952392578,71,1.6670375079465989
0.004509687423706055,0.00504755973815918,72,1.1192704203013482
0.0039980411529541016,0.006000041961669922,73,1.5007454231021529
0.00350189208984375,0.004512786865234375,74,1.2886710239651415
0.003007650375366211,0.004999637603759766,75,1.66230677764566
0.0029993057250976562,0.004513978958129883,76,1.505007949125596
0.003504037857055664,0.004000186920166016,77,1.1415935224875824
0.003004312515258789,0.004508018493652344,78,1.5005158320768193
0.003999948501586914,0.004004240036010742,79,1.0010728974190857
0.002998828887939453,0.0040013790130615234,80,1.3343138813801876
0.0024530887603759766,0.004007577896118164,81,1.6336864612693167
0.0029985904693603516,0.0039997100830078125,82,1.333863401447086
0.0030019283294677734,0.0035140514373779297,83,1.170598046223493
0.003507375717163086,0.003999948501586914,84,1.14043912718374
0.0030024051666259766,0.004519939422607422,85,1.5054395298975622
0.002999544143676758,0.004997730255126953,86,1.6661632620618392
0.003511667251586914,0.005515098571777344,87,1.5705071627401725
0.003000020980834961,0.003999948501586914,88,1.333306842565366
0.002998828887939453,0.004512786865234375,89,1.5048497376371441
0.0035161972045898438,0.004998922348022461,90,1.4216842961757525
0.0029997825622558594,0.004503488540649414,91,1.5012716579240184
0.0029997825622558594,0.004002094268798828,92,1.3341281195358448
0.003010272979736328,0.004502058029174805,93,1.495564707745921
0.003007650375366211,0.005008697509765625,94,1.6653190646056282
0.0029985904693603516,0.004000186920166016,95,1.3340224218812118
0.003000497817993164,0.004506826400756836,96,1.5020262216924911
0.003510713577270508,0.005003452301025391,97,1.425195246179966
0.002998828887939453,0.004515409469604492,98,1.505724280489744
0.0030002593994140625,0.0039997100830078125,99,1.333121424030515
0.003512144088745117,0.0035076141357421875,100,0.9987102029733216
0.0030012130737304688,0.005003690719604492,101,1.667222751827137
0.0029997825622558594,0.004506349563598633,102,1.5022254013670322
0.004142045974731445,0.0040073394775390625,103,0.9674782708801013
0.003000020980834961,0.005000591278076172,104,1.6668521020424383
0.00299835205078125,0.004511117935180664,105,1.5045324427480915
0.003514528274536133,0.0039997100830078125,106,1.1380503357981142
0.002999544143676758,0.004515647888183594,107,1.505444718225896
0.002999544143676758,0.004999637603759766,108,1.666799141562674
0.0035109519958496094,0.00451207160949707,109,1.2851419258454435
0.00299835205078125,0.0039997100830078125,110,1.333969465648855
0.003000497817993164,0.004508018493652344,111,1.5024235200635678
0.003511190414428711,0.005003929138183594,112,1.4251375025463435
0.0030014514923095703,0.004500627517700195,113,1.4994836762252761
0.0029990673065185547,0.004003047943115234,114,1.3347642896891645
0.0035064220428466797,0.005001068115234375,115,1.4262596042700755
0.003004312515258789,0.003506183624267578,116,1.1670502341084041
0.00299835205078125,0.003998517990112305,117,1.3335718829516539
0.003506898880004883,0.004206180572509766,118,1.1994017268339112
0.004008293151855469,0.004997730255126953,119,1.2468474898881752
0.0029997825622558594,0.004514932632446289,120,1.5050866316960738
0.002999544143676758,0.00500035285949707,121,1.6670375963754869
0.003111600875854492,0.004513740539550781,122,1.4506168109723392
0.0029985904693603516,0.0039997100830078125,123,1.333863401447086
0.003505229949951172,0.00500035285949707,124,1.426540606720174
0.002515077590942383,0.00451207160949707,125,1.794008910797232
0.002998828887939453,0.0039997100830078125,126,1.3337573541103513
0.004001140594482422,0.004514217376708984,127,1.1282326301990229
0.003118276596069336,0.003999948501586914,128,1.2827433290006882
0.0029997825622558594,0.004512310028076172,129,1.5042123668733112
0.003000020980834961,0.004000186920166016,130,1.333386314869268
0.004229068756103516,0.004513263702392578,131,1.0672003608073064
0.0029985904693603516,0.005000591278076172,132,1.667647292677109
0.0030014514923095703,0.004507541656494141,133,1.5017872746048138
0.0025069713592529297,0.0040035247802734375,134,1.5969567284831194
0.0029997825622558594,0.004000186920166016,135,1.3334922905738356
0.0040013790130615234,0.0055081844329833984,136,1.376571530715605
0.0025022029876708984,0.0045015811920166016,137,1.7990471653168176
0.0030019283294677734,0.004524946212768555,138,1.5073465173536653
0.0029990673065185547,0.005000114440917969,139,1.6672231496939343
0.0035064220428466797,0.004027366638183594,140,1.1485687087781329
0.0030059814453125,0.0039997100830078125,141,1.3305837563451777
0.004001140594482422,0.003501415252685547,142,0.8751042783935169
0.002999544143676758,0.0050046443939208984,143,1.6684683252523647
0.00251007080078125,0.0045070648193359375,144,1.7955927051671732
0.004001140594482422,0.0040073394775390625,145,1.0015492789893934
0.0019989013671875,0.004000186920166016,146,2.001192748091603
0.003515481948852539,0.004511594772338867,147,1.2833502882332994
0.0029993057250976562,0.004000186920166016,148,1.333704292527822
0.004000663757324219,0.0035140514373779297,149,0.8783671036948748
0.0025098323822021484,0.004998922348022461,150,1.9917355371900827
0.0029990673065185547,0.0045125484466552734,151,1.5046506081564512
0.0030014514923095703,0.0039997100830078125,152,1.3325919453491144
0.0035119056701660156,0.0045070648193359375,153,1.28336727766463
0.0030007362365722656,0.003999948501586914,154,1.3329890354361988
0.0029997825622558594,0.0039997100830078125,155,1.3333333333333333
0.0030105113983154297,0.004511833190917969,156,1.4986932763126632
0.004006385803222656,0.00500035285949707,157,1.2480956915020234
0.003000974655151367,0.004293203353881836,158,1.430603003098435
0.0029990673065185547,0.004000425338745117,159,1.333889816360601
0.002511262893676758,0.005020856857299805,160,1.9993354220070256
0.0029993057250976562,0.004000186920166016,161,1.333704292527822
0.0029997825622558594,0.004069089889526367,162,1.3564616118264188
0.0035088062286376953,0.004999399185180664,163,1.4248148399809744
0.0029985904693603516,0.004500627517700195,164,1.5009143674962233
0.003000020980834961,0.004004716873168945,165,1.3348962886434077
0.0035037994384765625,0.003001689910888672,166,0.8566956995100707
0.003000020980834961,0.005506753921508789,167,1.8355718032265755
0.0030024051666259766,0.004000425338745117,168,1.3324068927181767
0.003507375717163086,0.005065441131591797,169,1.444225409557474
0.002999544143676758,0.0040013790130615234,170,1.3339957078133693
0.003001689910888672,0.004027128219604492,171,1.3416203335980936
0.003504514694213867,0.005002498626708984,172,1.4274440438125042
0.003004789352416992,0.0045130252838134766,173,1.5019439815916846
0.0029993057250976562,0.005002021789550781,174,1.6677265500794913
0.003507852554321289,0.004506111145019531,175,1.2845782641201657
0.003008127212524414,0.004004001617431641,176,1.3310612665451376
0.002998828887939453,0.004000186920166016,177,1.3339163619017331
0.003000974655151367,0.005513906478881836,178,1.8373718916342259
0.0035097599029541016,0.003999948501586914,179,1.1396644249711296
0.003000020980834961,0.00451207160949707,180,1.5040133513470555
0.0029997825622558594,0.0049970149993896484,181,1.665792401843904
0.0025141239166259766,0.00480961799621582,182,1.9130393551446183
0.0029993057250976562,0.004000425338745117,183,1.3337837837837838
0.0040013790130615234,0.003997325897216797,184,0.9989870702496574
0.0019989013671875,0.00502777099609375,185,2.515267175572519
0.004175424575805664,0.004999876022338867,186,1.197453320390567
0.0029921531677246094,0.004054546356201172,187,1.3550597609561752
0.0030100345611572266,0.005002498626708984,188,1.6619405940594059
0.003007650375366211,0.00450897216796875,189,1.499167657550535
0.0029997825622558594,0.003999948501586914,190,1.3334128119535844
0.003000020980834961,0.004519224166870117,191,1.5063975204641182
0.00308990478515625,0.004999637603759766,192,1.6180555555555556
0.004000663757324219,0.004511117935180664,193,1.1275923718712753
0.0030002593994140625,0.0039997100830078125,194,1.333121424030515
0.0035042762756347656,0.004514217376708984,195,1.2882024765274187
0.0029993057250976562,0.003999948501586914,196,1.3336248012718601
0.003002643585205078,0.003999948501586914,197,1.3321422899793554


==> Ratios/student-por.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.003279447555541992,0.005512714385986328,0,1.6809887313704108
0.003999233245849609,0.005000591278076172,1,1.2503875044712054
0.0035033226013183594,0.004511594772338867,2,1.2878045460732273
0.003007650375366211,0.00500035285949707,3,1.6625445897740785
0.003000020980834961,0.005513429641723633,4,1.837797027735834
0.0035042762756347656,0.004999876022338867,5,1.426792760919853
0.003008604049682617,0.004512310028076172,6,1.499801886044853
0.004000425338745117,0.004999876022338867,7,1.2498361046546278
0.0029997825622558594,0.005513191223144531,8,1.837863614687649
0.0025119781494140625,0.004999399185180664,9,1.9902239939255884
0.004000186920166016,0.004513978958129883,10,1.1284420073906305
0.0019998550415039062,0.004999637603759766,11,2.5
0.004513978958129883,0.004512786865234375,12,0.9997359108435008
0.0030007362365722656,0.005000591278076172,13,1.6664547910376608
0.0029990673065185547,0.005011558532714844,14,1.671039033309484
0.003510713577270508,0.005000114440917969,15,1.4242444821731748
0.003000020980834961,0.005512237548828125,16,1.8373996662163237
0.003000020980834961,0.003999471664428711,17,1.3331478979575617
0.0035092830657958984,0.005512714385986328,18,1.5708947618724098
0.0030028820037841797,0.004000186920166016,19,1.3321159190154823
0.0030007362365722656,0.0055124759674072266,20,1.8370411568409344
0.003507375717163086,0.004998445510864258,21,1.4251240568282237
0.004003763198852539,0.00451207160949707,22,1.1269576609301495
0.002999544143676758,0.003999233245849609,23,1.3332803433749305
0.0035104751586914062,0.004301786422729492,24,1.2254142895952187
0.003003835678100586,0.004999637603759766,25,1.664417810937376
0.003000020980834961,0.004510402679443359,26,1.5034570452197409
0.0035076141357421875,0.004998445510864258,27,1.4250271886895052
0.002507448196411133,0.004495382308959961,28,1.7928116382998953
0.003000497817993164,0.005001544952392578,29,1.6669050456893126
0.0029997825622558594,0.00450587272644043,30,1.50206644412653
0.003003358840942383,0.004998922348022461,31,1.6644439152179091
0.0029997825622558594,0.004489898681640625,32,1.4967413765697029
0.003502368927001953,0.0050013065338134766,33,1.4279782164737918
0.003002643585205078,0.004506111145019531,34,1.500714626012387
0.002999544143676758,0.004491329193115234,35,1.4973372545902552
0.0030014514923095703,0.005506992340087891,36,1.834776392088331
0.0024671554565429688,0.0039997100830078125,37,1.6211828372632393
0.00299835205078125,0.0049991607666015625,38,1.6673027989821882
0.0030028820037841797,0.005501270294189453,39,1.831996824136562
0.003504514694213867,0.004502296447753906,40,1.284713245799034
0.0030014514923095703,0.004004240036010742,41,1.334101199459846
0.0029993057250976562,0.0050013065338134766,42,1.6674880763116058
0.0035021305084228516,0.004494190216064453,43,1.2832731976308802
0.0030007362365722656,0.003998517990112305,44,1.332512315270936
0.0029997825622558594,0.0055084228515625,45,1.836274042282626
0.002003192901611328,0.00500178337097168,46,2.4969054986907877
0.003509044647216797,0.005009174346923828,47,1.4275037369207773
0.0029973983764648438,0.004002571105957031,48,1.335348393254852
0.0029997825622558594,0.004480600357055664,49,1.4936417103799078
0.0025033950805664062,0.0050013065338134766,50,1.9978095238095237
0.003000974655151367,0.004505634307861328,51,1.5013903233494876
0.003002643585205078,0.005002498626708984,52,1.6660314435445451
0.003499746322631836,0.004492998123168945,53,1.283806798828258
0.003002643585205078,0.00500035285949707,54,1.6653168175321582
0.003000020980834961,0.006523609161376953,55,2.17452117936899
0.003001689910888672,0.006000041961669922,56,1.9988880063542493
0.00307464599609375,0.0045070648193359375,57,1.465880893300248
0.0029997825622558594,0.0039980411529541016,58,1.3327769829915752
0.0029997825622558594,0.0055086612701416016,59,1.8363535209028772
0.0025069713592529297,0.0050013065338134766,60,1.9949595815501664
0.0025031566619873047,0.004503965377807617,61,1.799314220401943
0.003000974655151367,0.004998683929443359,62,1.6656868197346468
0.003504514694213867,0.0055081844329833984,63,1.5717395741206885
0.003004312515258789,0.004997968673706055,64,1.6635981271327673
0.0029993057250976562,0.0050318241119384766,65,1.6776629570747217
0.002999544143676758,0.005000114440917969,66,1.6669581114378824
0.0035071372985839844,0.00550532341003418,67,1.56974847042828
0.0029973983764648438,0.004000663757324219,68,1.3347120585427934
0.0030012130737304688,0.00550532341003418,69,1.834366062917064
0.0025086402893066406,0.004002809524536133,70,1.5956091997719064
0.003000020980834961,0.00450444221496582,71,1.5014702376221887
0.003000020980834961,0.004999399185180664,72,1.6664547405229277
0.003004312515258789,0.00450897216796875,73,1.5008332672010158
0.0033965110778808594,0.004999637603759766,74,1.4719921381440404
0.0029976367950439453,0.004918575286865234,75,1.6408176250695936
0.0030028820037841797,0.005000114440917969,76,1.6651052004763796
0.0035016536712646484,0.005505800247192383,77,1.5723428882685369
0.0030028820037841797,0.0050008296966552734,78,1.6653433902342198
0.002997159957885742,0.004507541656494141,79,1.5039376342375308
0.0025048255920410156,0.006999969482421875,80,2.7945935655815726
0.0030024051666259766,0.005130767822265625,81,1.7088858889859446
0.0029973983764648438,0.004998445510864258,82,1.6675946547884186
0.0035042762756347656,0.005028724670410156,83,1.4350251734929922
0.003000974655151367,0.005506753921508789,84,1.8349884801779615
0.0029997825622558594,0.004004001617431641,85,1.3347639484978542
0.003502368927001953,0.004504680633544922,86,1.2861810755616065
0.002002716064453125,0.0050051212310791016,87,2.4991666666666665
0.004001140594482422,0.0045013427734375,88,1.1250148969133595
0.0019989013671875,0.006008148193359375,89,3.0057251908396947
0.0035092830657958984,0.005509614944458008,90,1.5700115496976697
0.0029973983764648438,0.005003452301025391,91,1.6692650334075725
0.0030028820037841797,0.005033969879150391,92,1.6763795156808257
0.002499818801879883,0.004998445510864258,93,1.999523128278493
0.0035104751586914062,0.0050106048583984375,94,1.4273295300190165
0.003000020980834961,0.005003452301025391,95,1.6678057696892632
0.0019998550415039062,0.004509449005126953,96,2.254887935145446
0.0035076141357421875,0.003999471664428711,97,1.140225666122893
0.002997159957885742,0.005507469177246094,98,1.8375626441810515
0.0030012130737304688,0.0049991607666015625,99,1.6657133778201463
0.0035102367401123047,0.0045070648193359375,100,1.2839774502479113
0.0029969215393066406,0.005000591278076172,101,1.6685759745425617
0.0020008087158203125,0.004506826400756836,102,2.2525023832221165
0.0035026073455810547,0.005000591278076172,103,1.4276768089306378
0.003000974655151367,0.004502058029174805,104,1.5001986176213553
0.0030002593994140625,0.004997730255126953,105,1.6657660521296884
0.0019998550415039062,0.004510164260864258,106,2.255245588936576
0.0035071372985839844,0.005002260208129883,107,1.426308633582597
0.0029997825622558594,0.005295991897583008,108,1.7654585916388492
0.0030012130737304688,0.004999876022338867,109,1.6659517000317763
0.003506183624267578,0.004507780075073242,110,1.2856657146742827
0.0030002593994140625,0.00599980354309082,111,1.9997616020343294
0.003000497817993164,0.004505634307861328,112,1.5016289233214144
0.0025033950805664062,0.0050008296966552734,113,1.9976190476190476
0.003003835678100586,0.0045087337493896484,114,1.5009921422335106
0.003999948501586914,0.004506349563598633,115,1.126601895452107
0.0019998550415039062,0.0045092105865478516,116,2.254768717215069
0.0035066604614257812,0.0050013065338134766,117,1.426230622790318
0.002997159957885742,0.0053424835205078125,118,1.7825153130220348
0.0029997825622558594,0.004999637603759766,119,1.6666666666666667
0.0025072097778320312,0.004507541656494141,120,1.797831875237733
0.0029997825622558594,0.0049991607666015625,121,1.6665077094261644
0.003000020980834961,0.004505634307861328,122,1.5018675991416992
0.003503084182739258,0.0060045719146728516,123,1.7140815354250323
0.003000974655151367,0.004506349563598633,124,1.501628664495114
0.002000093460083008,0.005002737045288086,125,2.5012516390511386
0.0030007362365722656,0.005501508712768555,126,1.8333863022405847
0.0035076141357421875,0.005000114440917969,127,1.4255029907558456
0.0025014877319335938,0.005507946014404297,128,2.201868089973313
0.0029997825622558594,0.004999637603759766,129,1.6666666666666667
0.0035066604614257812,0.005065441131591797,130,1.4445199891215665
0.0030028820037841797,0.004999399185180664,131,1.664867010718539
0.0029976367950439453,0.0053844451904296875,132,1.7962300167024576
0.0035028457641601562,0.004999637603759766,133,1.4273073781649877
0.003000974655151367,0.005022764205932617,134,1.6737109716374037
0.0029997825622558594,0.005003690719604492,135,1.6680178032109363
0.002003908157348633,0.0045146942138671875,136,2.252944675788221
0.0035104751586914062,0.004998922348022461,137,1.42400162999185
0.003000020980834961,0.004511594772338867,138,1.5038544067392514
0.002999544143676758,0.004999399185180664,139,1.6667196566250695
0.0035049915313720703,0.004515171051025391,140,1.288211686279845
0.0030012130737304688,0.004998922348022461,141,1.665633937082936
0.0029997825622558594,0.0050601959228515625,142,1.6868542362104595
0.0035123825073242188,0.004998922348022461,143,1.4232283464566928
0.0019981861114501953,0.004512310028076172,144,2.2582030783916
0.0029997825622558594,0.005000591278076172,145,1.6669845811476713
0.0030007362365722656,0.005513668060302734,146,1.8374384236453203
0.0035097599029541016,0.0049974918365478516,147,1.42388424699409
0.002997159957885742,0.004506111145019531,148,1.5034603452390423
0.0029997825622558594,0.0049970149993896484,149,1.665792401843904
0.0025076866149902344,0.004509687423706055,150,1.798345693097547
0.0029997825622558594,0.00499725341796875,151,1.6658718804641552
0.003000020980834961,0.004506111145019531,152,1.5020265437495033
0.003503084182739258,0.004998922348022461,153,1.4270060573062002
0.0020036697387695312,0.004505157470703125,154,2.248453117563065
0.0029973983764648438,0.005053043365478516,155,1.6858097359210944
0.0029997825622558594,0.004506111145019531,156,1.502145922746781
0.0035080909729003906,0.0050013065338134766,157,1.4256490417289656
0.002998828887939453,0.004505157470703125,158,1.5023056129750358
0.003000974655151367,0.005003213882446289,159,1.6671963136569476
0.002501964569091797,0.0050013065338134766,160,1.99895178197065
0.003509044647216797,0.0045070648193359375,161,1.2844136431580377
0.0019998550415039062,0.003998994827270508,162,1.9996423462088697
0.004001617431640625,0.004003763198852539,163,1.0005362249761678
0.002508401870727539,0.004998922348022461,164,1.992871400057029
0.0029973983764648438,0.004470109939575195,165,1.4913299395482023
0.003000020980834961,0.004999876022338867,166,1.666613685130732
0.003507852554321289,0.0045049190521240234,167,1.2842384286005573
0.0029976367950439453,0.004999399185180664,168,1.667780163843156
0.0029997825622558594,0.00445246696472168,169,1.4842632331902719
0.0025031566619873047,0.005000114440917969,170,1.9975235736736832
0.003000974655151367,0.0045070648193359375,171,1.5018670056407404
0.002999544143676758,0.003999948501586914,172,1.3335187981877434
0.003503084182739258,0.005506753921508789,173,1.57197304839039
0.0030059814453125,0.00500178337097168,174,1.6639435279187818
0.0029973983764648438,0.005015850067138672,175,1.673401209035953
0.0030012130737304688,0.0049974918365478516,176,1.6651572926596758
0.0025224685668945312,0.00550532341003418,177,2.1825141776937618
0.0029985904693603516,0.003999948501586914,178,1.3339429116641488
0.0029985904693603516,0.0055048465728759766,179,1.8358114017651268
0.0035080909729003906,0.005002021789550781,180,1.425852929183091
0.0029969215393066406,0.00450587272644043,181,1.5035003977724741
0.003000974655151367,0.005001544952392578,182,1.6666401843171526
0.003000974655151367,0.004027605056762695,183,1.3420989910224834
0.0025064945220947266,0.004997730255126953,184,1.9939122990583087
0.0030002593994140625,0.00450587272644043,185,1.5018277177368087
0.0030007362365722656,0.003999948501586914,186,1.3329890354361988
0.003507852554321289,0.005506992340087891,187,1.5699041663834703
0.0030024051666259766,0.0040013790130615234,188,1.3327245295005161
0.0029993057250976562,0.0045070648193359375,189,1.5027027027027027
0.003512144088745117,0.00500035285949707,190,1.4237322652908833
0.002999544143676758,0.0045032501220703125,191,1.5013115014704714
0.0030002593994140625,0.003998517990112305,192,1.3327240940877305
0.0025064945220947266,0.0050547122955322266,193,2.016646057262437
0.005515575408935547,0.004997968673706055,194,0.9061554422062765
0.00450444221496582,0.006006717681884766,195,1.3335097655216217
0.005010366439819336,0.004003047943115234,196,0.7989531287175827
0.0030035972595214844,0.0045070648193359375,197,1.5005556437529766
0.0035102367401123047,0.003997325897216797,198,1.1387624804727297
0.002999544143676758,0.004503488540649414,199,1.5013909864080757
0.0030002593994140625,0.004999637603759766,200,1.6664017800381437
0.003504037857055664,0.005040407180786133,201,1.4384568279240662
0.003000497817993164,0.003998994827270508,202,1.332777115613826
0.003000020980834961,0.005502939224243164,203,1.834300246364142
0.0029990673065185547,0.005001068115234375,204,1.6675411399952302
0.0025060176849365234,0.004502058029174805,205,1.7964989059080962
0.00299835205078125,0.005002737045288086,206,1.6684955470737914
0.0030002593994140625,0.0055027008056640625,207,1.8340750158931978
0.0035135746002197266,0.004001140594482422,208,1.1387663703603175
0.002995729446411133,0.0045015811920166016,209,1.50266613609232
0.0029997825622558594,0.0050013065338134766,210,1.6672230170084248
0.002503633499145508,0.004506587982177734,211,1.8000190458051615
0.00400090217590332,0.005001544952392578,212,1.2501042846075918
0.003000974655151367,0.005124330520629883,213,1.707555414316358
0.002501249313354492,0.004998207092285156,214,1.9982842436374035
0.003005504608154297,0.005100250244140625,215,1.696969696969697
0.0029973983764648438,0.004511833190917969,216,1.505249761374483
0.0030002593994140625,0.005512714385986328,217,1.8374125874125875
0.0031156539916992188,0.004999876022338867,218,1.604759718396082
0.002998828887939453,0.004506826400756836,219,1.502862140244872
0.0029985904693603516,0.005003929138183594,220,1.6687604357159895
0.0025031566619873047,0.004505157470703125,221,1.799790456233927
0.003000974655151367,0.0059986114501953125,222,1.99888774132041
0.0030012130737304688,0.004509449005126953,223,1.5025421035907214
0.0019991397857666016,0.005000114440917969,224,2.50113297555158
0.0035071372985839844,0.005509614944458008,225,1.5709721278042148
0.00350189208984375,0.004999876022338867,226,1.4277641612200436
0.0029997825622558594,0.004506826400756836,227,1.5023843586075345
0.002504587173461914,0.0060007572174072266,228,2.3959067110899572
0.003000020980834961,0.0045092105865478516,229,1.5030596837002306
0.0030007362365722656,0.004999399185180664,230,1.6660575242332751
0.0035026073455810547,0.005507707595825195,231,1.5724593288407869
0.002001047134399414,0.0049991607666015625,232,2.498272369832003
0.0029997825622558594,0.004507303237915039,233,1.5025433158480368
0.004505157470703125,0.00500035285949707,234,1.1099174428450467
0.0030028820037841797,0.0050122737884521484,235,1.6691544263596665
0.003000020980834961,0.004997968673706055,236,1.6659779066995153
0.0029997825622558594,0.005506753921508789,237,1.835717691940868
0.002504587173461914,0.0040013790130615234,238,1.5976201808662542
0.0030028820037841797,0.00550532341003418,239,1.8333465660976578
0.00299835205078125,0.004999876022338867,240,1.6675413486005088
0.0035109519958496094,0.004506349563598633,241,1.283512155371452
0.002997159957885742,0.005000591278076172,242,1.6684432423832631
0.0030007362365722656,0.004509449005126953,243,1.5027808676307008
0.003500223159790039,0.00499725341796875,244,1.427695661058511
0.003003835678100586,0.0045070648193359375,245,1.5004365425827446
0.003000020980834961,0.005000114440917969,246,1.666693157434634
0.0019998550415039062,0.0055065155029296875,247,2.753457319980925
0.003506183624267578,0.004003286361694336,248,1.141778865769074
0.0029997825622558594,0.005502939224243164,249,1.8344460340168494
0.0029990673065185547,0.005002260208129883,250,1.66793862787185
0.003031492233276367,0.004503726959228516,251,1.4856468737711364
0.0030014514923095703,0.005999088287353516,252,1.9987290491699103
0.0029997825622558594,0.0040950775146484375,253,1.3651247814337943
0.003000497817993164,0.00400090217590332,254,1.3334127930075488
0.003088235855102539,0.004507780075073242,255,1.4596618543966648
0.0029993057250976562,0.004504680633544922,256,1.5019077901430842
0.003504514694213867,0.005506992340087891,257,1.5713994149261854
0.0020036697387695312,0.0050008296966552734,258,2.4958353165159446
0.0035054683685302734,0.00450444221496582,259,1.2849758552676325
0.003000020980834961,0.003999948501586914,260,1.333306842565366
0.0035104751586914062,0.0045108795166015625,261,1.2849769084487912
0.0029969215393066406,0.004998683929443359,262,1.66793953858393
0.003000020980834961,0.00412297248840332,263,1.3743145513788444
0.002502918243408203,0.004000425338745117,264,1.5983044389407506
0.003004312515258789,0.00506591796875,265,1.6862153797317674
0.0029969215393066406,0.004998922348022461,266,1.6680190930787588
0.0035033226013183594,0.004502296447753906,267,1.2851504015244317
0.003003835678100586,0.005000114440917969,268,1.6645765536947377
0.002999544143676758,0.0055086612701416016,269,1.8364994833479056
0.003003358840942383,0.003998756408691406,270,1.3314281178058267
0.00250244140625,0.004504203796386719,271,1.7999237804878048
0.0029997825622558594,0.005003929138183594,272,1.6680972818311874
0.003002166748046875,0.005502939224243164,273,1.8329891994917409
0.0035049915313720703,0.004999399185180664,274,1.4263655533637167
0.003000020980834961,0.005588531494140625,275,1.8628308034649925
0.003000020980834961,0.005003929138183594,276,1.6679647142970675
0.0030059814453125,0.004506826400756836,277,1.4992861675126903
0.003044605255126953,0.004998207092285156,278,1.6416601409553642
0.0029997825622558594,0.0055086612701416016,279,1.8363535209028772
0.0029997825622558594,0.0050013065338134766,280,1.6672230170084248
0.0025091171264648438,0.004506349563598633,281,1.7959901178259217
0.0029985904693603516,0.00400233268737793,282,1.3347380138347777
0.0029985904693603516,0.00450444221496582,283,1.5021865309692295
0.003505229949951172,0.00500035285949707,284,1.426540606720174
0.0029993057250976562,0.0045070648193359375,285,1.5027027027027027
0.003000974655151367,0.004999637603759766,286,1.6660046079288156
0.0029990673065185547,0.00550389289855957,287,1.8352015263534462
0.0025043487548828125,0.00500035285949707,288,1.9966679360243718
0.0029997825622558594,0.0045049190521240234,289,1.5017485296455253
0.003000020980834961,0.0050008296966552734,290,1.6669315743463402
0.0025069713592529297,0.004503488540649414,291,1.7963861150737042
0.003506898880004883,0.004999876022338867,292,1.425725746141818
0.0029985904693603516,0.0045053958892822266,293,1.5025045718374812
0.0035049915313720703,0.0049953460693359375,294,1.4252091694442555
0.002000093460083008,0.005007505416870117,295,2.5036357134342593
0.0029997825622558594,0.00400090217590332,296,1.333730726434589
0.003000020980834961,0.004511117935180664,297,1.5036954621314471
0.003504037857055664,0.003999948501586914,298,1.14152548139076
0.003000020980834961,0.004507303237915039,299,1.5024239052690138
0.003000020980834961,0.004999876022338867,300,1.666613685130732
0.0025048255920410156,0.005506992340087891,301,2.198553207690843
0.0029997825622558594,0.003999471664428711,302,1.333253854713082
0.004000663757324219,0.0050106048583984375,303,1.2524433849821215
0.0025031566619873047,0.005002021789550781,304,1.9982855510048576
0.003000974655151367,0.005318164825439453,305,1.7721458647811235
0.0029997825622558594,0.004504203796386719,306,1.5015100937847718
0.003509521484375,0.005003213882446289,307,1.4256114130434783
0.0030040740966796875,0.005000114440917969,308,1.6644444444444444
0.0029997825622558594,0.004504203796386719,309,1.5015100937847718
0.003000020980834961,0.004502296447753906,310,1.5007549868870698
0.0025069713592529297,0.005002737045288086,311,1.9955301949595816
0.0029997825622558594,0.005000591278076172,312,1.6669845811476713
0.003997325897216797,0.005105495452880859,313,1.2772277227722773
0.002505064010620117,0.004999637603759766,314,1.9958123155991243
0.0029997825622558594,0.0057375431060791016,315,1.9126529963439836
0.003000974655151367,0.0045070648193359375,316,1.5018670056407404
0.0035042762756347656,0.005003690719604492,317,1.4278813444005987
0.003002166748046875,0.005505800247192383,318,1.8339421855146125
0.002998828887939453,0.004998445510864258,319,1.666799173159485
0.0019998550415039062,0.004505157470703125,320,2.252742012398665
0.003507852554321289,0.005003452301025391,321,1.426357642900836
0.0029981136322021484,0.0045011043548583984,322,1.5013121272365806
0.0029993057250976562,0.003999948501586914,323,1.3336248012718601
0.0025031566619873047,0.005503177642822266,324,2.1984950947709305


==> Ratios/violent.dat <==
Time_row,Row_Processing_Time,ID_row,Ratio
0.0029997825622558,0.0045137405395507,0,1.5046892385948205
0.0031619071960449,0.004000186920166,1,1.2651183833509312
0.0025012493133544,0.0045089721679687,2,1.8026880183014478
0.0030069351196289,0.0040040016174316,3,1.3315889628924724
0.0021765232086181,0.0045037269592285,4,2.0692299266075684
0.0030014514923095,0.0040085315704345,5,1.3355310191437046
0.0029976367950439,0.0040004253387451,6,1.3345263660224433
0.0020010471343994,0.0045137405395507,7,2.255689264863552
0.0033583641052246,0.0039994716644287,8,1.1908987647309386
0.002000093460083,0.0045084953308105,9,2.2541423292406577
0.003005027770996,0.0040037631988525,10,1.3323548079974896
0.0024991035461425,0.0045046806335449,11,1.8025186033200247
0.0030031204223632,0.0040087699890136,12,1.3348682121308473
0.0030004978179931,0.0040004253387451,13,1.3332538736591408
0.0019993782043457,0.005012035369873,14,2.5067970426901782
0.0025043487548828,0.0040047168731689,15,1.5991051028179641
0.0030019283294677,0.0045089721679687,16,1.5020252561353546
0.0029997825622558,0.0040035247802734,17,1.3346049912573659
0.0019996166229248,0.0045037269592285,18,2.2522952187909837
0.0025091171264648,0.0040090084075927,19,1.5977765108323816
0.0030021667480468,0.0040004253387451,20,1.3325127064803324
0.0039982795715332,0.0045125484466552,21,1.1286225402504297
0.0035052299499511,0.0040006637573242,22,1.1413413141069422
0.0030031204223632,0.0035033226013183,23,1.166560812956506
0.0029993057250976,0.0039989948272705,24,1.3333068362480351
0.0025062561035156,0.0040030479431152,25,1.5972222222222243
0.0030066967010498,0.0045053958892822,26,1.4984537308698689
0.0019998550415039,0.0039980411529541,27,1.9991654744873681
0.0030012130737304,0.004509687423706,28,1.5026215443279476
0.0020003318786621,0.0039975643157958,29,1.9984505363527616
0.0030522346496582,0.0045080184936523,30,1.476956725511626
0.0030007362365722,0.004000186920166,31,1.3330684887971
0.0029993057250976,0.0039999485015869,32,1.3336248012718805
0.002511978149414,0.0045058727264404,33,1.7937547456340495
0.002000093460083,0.0039985179901123,34,1.9991655739659133
0.0030004978179931,0.0035052299499511,35,1.1682161303138667
0.0019996166229248,0.0040004253387451,36,2.0005961607249274
0.0035090446472167,0.004000186920166,37,1.1399646691126781
0.003000259399414,0.0045063495635986,38,1.5019866497139427
0.0023009777069091,0.0034162998199462,39,1.4847166096777664
0.0025041103363037,0.0045089721679687,40,1.8006283918880197
0.0030040740966796,0.0039966106414794,41,1.3303968253968337
0.0030000209808349,0.0040004253387451,42,1.3334657871731916
0.0020005702972412,0.0043311119079589,43,2.164938624716928
0.0035061836242675,0.004000186920166,44,1.1408948728410382
0.0020017623901367,0.0035076141357421,45,1.7522629823725309
0.0029993057250976,0.0039987564086914,46,1.333227344992074
0.0019991397857666,0.004002571105957,47,2.0021466905187695
0.0035088062286376,0.0044255256652832,48,1.2612624855609493
0.0029969215393066,0.0040020942687988,49,1.335401750198895
0.0019998550415039,0.0045056343078613,50,2.2529804482594114
0.003000259399414,0.004000186920166,51,1.3332803560076514
0.0025074481964111,0.0040016174316406,52,1.5958923647428083
0.003000259399414,0.0045056343078613,53,1.5017482517482739
0.001997947692871,0.0040009021759033,54,2.0025059665871963
0.0025050640106201,0.0035080909729003,55,1.4003997335109661
0.0030076503753662,0.0039997100830078,56,1.3298454221165288
0.0029959678649902,0.0035033226013183,57,1.1693458538914467
0.0019996166229248,0.0040087699890136,58,2.00476928579942
0.003035545349121,0.004000186920166,59,1.3177819666981192
0.0030000209808349,0.0045132637023925,60,1.5044107128665707
0.0029997825622558,0.004000186920166,61,1.3334922905738569
0.0019998550415039,0.0045077800750732,62,2.254053409632794
0.0025031566619873,0.0035076141357421,63,1.4012763120296847
0.0030000209808349,0.004000186920166,64,1.33338631486929
0.0030012130737304,0.0035128593444824,65,1.1704798220527683
0.00250244140625,0.0039997100830078,66,1.5983231707317025
0.0020043849945068,0.0035092830657958,67,1.7508029023432676
0.0029983520507812,0.0050060749053955,68,1.6696087786259795
0.0030028820037841,0.0039994716644287,69,1.3318777292576736
0.0025014877319335,0.0035123825073242,70,1.4041174227983677
0.0020041465759277,0.004000186920166,71,1.995955270045232
0.0029981136322021,0.003509521484375,72,1.1705765407554862
0.0030007362365722,0.0040037631988525,73,1.3342602892102498
0.002504825592041,0.0030007362365722,74,1.197982105463526
0.0030000209808349,0.0029993057250976,75,0.9997615830882953
0.0025029182434082,0.0040011405944824,76,1.598590207658595
0.0020020008087158,0.0035057067871093,77,1.7511015838989918
0.0035068988800048,0.0039973258972167,78,1.1398463525732536
0.0019986629486083,0.0045058727264404,79,2.254443516640917
0.0029997825622558,0.0039989948272705,80,1.3330948974726036
0.0030000209808349,0.0040009021759033,81,1.3336247317809948
0.0025091171264648,0.005505084991455,82,2.1940326871911893
0.0019974708557128,0.0039989948272705,83,2.002029123896005
0.0029997825622558,0.0035085678100585,84,1.1696073756159513
0.0025079250335693,0.0030007362365722,85,1.1965015685901612
0.0030033588409423,0.0039982795715332,86,1.3312693498452368
0.003002643585205,0.00433349609375,87,1.4432269334604155
0.0019972324371337,0.0039982795715332,88,2.001909991643874
0.0025057792663574,0.0045077800750732,89,1.7989533777354887
0.0030033588409423,0.0039987564086914,90,1.3314281178058616
0.0029969215393066,0.0041403770446777,91,1.381543357199689
0.0020005702972412,0.0039999485015869,92,1.999404123465622
0.0035061836242675,0.0040011405944824,93,1.141166870665054
0.0019986629486083,0.0030767917633056,94,1.539425026840077
0.0030028820037841,0.0039989948272705,95,1.331718936085781
0.0019981861114501,0.0035071372985839,96,1.755160482042757
0.0025064945220947,0.0040004253387451,97,1.596023970322468
0.0029988288879394,0.0040009021759033,98,1.3341548735888227
0.0030000209808349,0.0045053958892822,99,1.5017881268378186
0.0025022029876708,0.0040011405944824,100,1.5990471653168719
0.0020027160644531,0.0043952465057373,101,2.1946428571428824
0.0030000209808349,0.0039980411529541,102,1.332671064134176
0.0030007362365722,0.0045053958892822,103,1.5014301604958127
0.0025022029876708,0.0040030479431152,104,1.5998094330634125
0.0020022392272949,0.004000186920166,105,1.997856632531569
0.0030000209808349,0.004504919052124,106,1.5016291822300156
0.0029988288879394,0.0039989948272705,107,1.3335188424232998
0.0025067329406738,0.0045094490051269,108,1.7989347536617835
0.0019993782043457,0.0039997100830078,109,2.000476985451941
0.0030012130737304,0.0040011405944824,110,1.3331744518589366
0.0029985904693603,0.0045053958892822,111,1.502504571837498
0.0020210742950439,0.0043146610260009,112,2.1348354370650093
0.0029993057250976,0.0035097599029541,113,1.1701907790143298
0.0035071372985839,0.0039975643157958,114,1.1398368456832082
0.0025050640106201,0.0045030117034912,115,1.797563529075862
0.0030035972595214,0.0040056705474853,116,1.3336243848230083
0.0019996166229248,0.0039970874786376,117,1.9989269106950804
0.003000259399414,0.0035107135772705,118,1.1701366815003396
0.0030498504638671,0.003002643585205,119,0.9845215759849933
0.0019981861114501,0.0044996738433837,120,2.2518792506861383
0.003000259399414,0.0040056705474853,121,1.335108073744448
0.0029981136322021,0.0049982070922851,122,1.6671172962226721
0.002509593963623,0.0030786991119384,123,1.2267718031540868
0.0030000209808349,0.0040011405944824,124,1.3337042040848963
0.0029988288879394,0.0035111904144287,125,1.1708538718397372
0.0025036334991455,0.0055067539215087,126,2.1995048090657745
0.0020058155059814,0.0035030841827392,127,1.746463806014512
0.0029976367950439,0.0040011405944824,128,1.334764972560261
0.0029997825622558,0.0040016174316406,129,1.3339691622953607
0.0019998550415039,0.0045099258422851,130,2.255126371006178
0.0030384063720703,0.0050001144409179,131,1.6456371625862993
0.0030000209808349,0.0045130252838134,132,1.5043312405626692
0.0019998550415039,0.0039989948272705,133,1.999642346208872
0.0035080909729003,0.0035035610198974,134,0.998708712790548
0.002000093460083,0.0035083293914794,135,1.7540827273810549
0.0030000209808349,0.0040006637573242,136,1.3335452594770931
0.0019972324371337,0.0045132637023925,137,2.2597588635550334
0.0035080909729003,0.0039997100830078,138,1.1401386434688312
0.0029983520507812,0.0035040378570556,139,1.1686545801526698
0.0019986629486083,0.0040094852447509,140,2.0060837409042716
0.0030033588409423,0.0029997825622558,141,0.9988092402953161
0.0025060176849365,0.0045130252838134,142,1.8008752735229623
0.0029988288879394,0.0039997100830078,143,1.3337573541103709
0.0020005702972412,0.004514455795288,144,2.2565844357048914
0.0025031566619873,0.0039997100830078,145,1.5978664634727098
0.0030043125152587,0.0045101642608642,146,1.5012300611062865
0.0029990673065185,0.0040044784545898,147,1.335241275141118
0.0020012855529785,0.0039994716644287,148,1.998451274720048
0.0025036334991455,0.0040042400360107,149,1.5993714884296615
0.0030035972595214,0.004000186920166,150,1.3317986982060968
0.0025007724761962,0.004514455795288,151,1.805224520926715
0.003002643585205,0.004000186920166,152,1.33222169286965
0.0025086402893066,0.0035076141357421,153,1.3982132674396381
0.0029983520507812,0.0040037631988525,154,1.3353212468193476
0.0030031204223632,0.0055091381072998,155,1.8344712607177363
0.0024998188018798,0.0040040016174316,156,1.6017167381974617
0.0030055046081542,0.0030007362365722,157,0.9984134539108465
0.0029988288879394,0.0040056705474853,158,1.33574495150263
0.002000093460083,0.0040042400360107,159,2.002026463225639
0.0033075809478759,0.0035088062286376,160,1.0608375982123508
0.0030000209808349,0.0040037631988525,161,1.3345783994278135
0.0019991397857666,0.0045044422149658,162,2.253190220632073
0.0035047531127929,0.0040082931518554,163,1.1436734693877582
0.0030038356781005,0.0039999485015869,164,1.331613620128615
0.0039997100830078,0.0035092830657958,165,0.8773843586075126
0.0050160884857177,0.0039999485015869,166,0.7974238319311844
0.0029993057250976,0.0035037994384765,167,1.1682034976152635
0.0029995441436767,0.0040087699890136,168,1.336459740879105
0.0030193328857421,0.0029997825622558,169,0.9935249526216137
0.0029985904693603,0.0055146217346191,170,1.8390713206647236
0.0030009746551513,0.0039992332458496,171,1.3326447922459947
0.0035078525543212,0.0045130252838134,172,1.286549310133906
0.0030038356781005,0.0039997100830078,173,1.3315342487499349
0.0039975643157958,0.0035054683685302,174,0.8769010556450202
0.0025043487548828,0.0040020942687988,175,1.598057882711345
0.0030043125152587,0.0039992332458496,176,1.331164193318027
0.0040016174316406,0.0041007995605468,177,1.0247855100095207
0.0029988288879394,0.0039966106414794,178,1.3327238034663627
0.0035071372985839,0.0033924579620361,179,0.9673011556764245
0.0030004978179931,0.0050010681152343,180,1.6667461263408927
0.0019998550415039,0.0045075416564941,181,2.2539341917024185
0.0045104026794433,0.0040645599365234,182,0.9011523416851711
0.0029973983764648,0.003502607345581,183,1.1685491568565054
0.0030615329742431,0.0039982795715332,184,1.3059730550580435
0.0031225681304931,0.004502534866333,185,1.4419332671604455
0.0030009746551513,0.0040044784545898,186,1.3343926273139106
0.0029997825622558,0.0039987564086914,187,1.333015418852353
0.003185749053955,0.004507303237915,188,1.414833108816068
0.0029971599578857,0.0040006637573242,189,1.3348182324397546
0.0029997825622558,0.0035018920898437,190,1.1673819742489335
0.0025076866149902,0.0029988288879394,191,1.1958547252329292
0.0030047893524169,0.0040028095245361,192,1.3321431405221278
0.0029990673065185,0.0040860176086425,193,1.3624294459018989
0.0030000209808349,0.0040011405944824,194,1.3337042040848963
0.0034751892089843,0.0035016536712646,195,1.0076152579582953
0.0030038356781005,0.0040037631988525,196,1.3328835621875004
0.0030007362365722,0.0045030117034912,197,1.5006356268870462
0.0025084018707275,0.0040028095245361,198,1.5957608592339247
0.0030007362365722,0.0040028095245361,199,1.333942475766743
0.0029995441436767,0.003502607345581,200,1.1677132183451278
0.0029997825622558,0.0039975643157958,201,1.3326180257510667
0.0025074481964111,0.0035030841827392,202,1.397071408196249
0.003000259399414,0.0050060749053955,203,1.6685473617292121
0.0019998550415039,0.0039989948272705,204,1.999642346208872
0.0035085678100585,0.0048151016235351,205,1.372383799945658
0.0020005702972412,0.0040028095245361,206,2.0008342271481294
0.0029993057250976,0.0045068264007568,207,1.5026232114467573
0.003000259399414,0.0039982795715332,208,1.3326446280992001
0.0022149085998535,0.003502607345581,209,1.5813778256189315
0.0029988288879394,0.0040042400360107,210,1.3352679281284876
0.0029997825622558,0.004000186920166,211,1.3334922905738569
0.0019998550415039,0.004328966140747,212,2.164639961850234
0.0031697750091552,0.0039987564086914,213,1.261526889808226
0.002000093460083,0.0040023326873779,214,2.0010728334723975
0.0029993057250976,0.0041496753692626,215,1.3835453100158925
0.0030000209808349,0.0040009021759033,216,1.3336247317809948
0.0025079250335693,0.0035092830657958,217,1.3992774978609943
0.0020003318786621,0.0049989223480224,218,2.4990464839093973
0.0035085678100585,0.0035030841827392,219,0.9984370752922092
0.0019996166229248,0.0040011405944824,220,2.0009538571598844
0.0032446384429931,0.0040006637573242,221,1.2330075685208504
0.0030043125152587,0.0065078735351562,222,2.166177287516911
0.0019969940185546,0.0049984455108642,223,2.5029847182426788
0.0025050640106201,0.0040349960327148,224,1.6107357000095113
0.0030000209808349,0.0040016174316406,225,1.3338631486926995
0.003000259399414,0.004258394241333,226,1.4193420216147759
0.0029995441436767,0.0039992332458496,227,1.333280343374953
0.0031211376190185,0.0040240287780761,228,1.2892827133144904
0.0029988288879394,0.0045092105865478,229,1.5036571792017903
0.0020005702972412,0.0045063495635986,230,2.2525324752711198
0.003509521484375,0.0040042400360107,231,1.1409646739130315
0.0019984245300292,0.0039997100830078,232,2.0014316392270057
0.0030014514923095,0.004504919052124,233,1.5009134959091543
0.0019984245300292,0.0039994716644287,234,2.0013123359580964
0.0035085678100585,0.0029990673065185,235,0.8547839086708418
0.002997875213623,0.0039985179901123,236,1.3337839987275524
0.0020012855529785,0.0040013790130615,237,1.9994043364307879
0.0030009746551513,0.004084825515747,238,1.3611662826726059
0.003157615661621,0.0039997100830078,239,1.2666868015705561
0.0020003318786621,0.0035064220428466,240,1.752920143027382
0.0030021667480468,0.0040013790130615,241,1.3328303684879543
0.0035092830657958,0.0040016174316406,242,1.140294856987592
0.0019986629486083,0.004507303237915,243,2.255159250864937
0.0029985904693603,0.0039989948272705,244,1.3336248707959175
0.0030000209808349,0.0035030841827392,245,1.1676865612334146
0.0021426677703857,0.0049974918365478,246,2.332368977411839
0.0029990673065185,0.0045094490051269,247,1.5036171396772495
0.002000093460083,0.0050020217895507,248,2.500894027893639
0.0029995441436767,0.0044994354248046,249,1.500039742468802
0.0025041103363037,0.0050008296966552,250,1.9970484623440714
0.0030009746551513,0.0045034885406494,251,1.5006752999126372
0.0030000209808349,0.0045092105865478,252,1.5030596837002441
0.0025062561035156,0.0040009021759033,253,1.5963660578386687
0.0020010471343994,0.0045065879821777,254,2.252114857619443
0.0019981861114501,0.0040006637573242,255,2.0021477150698868
0.0035061836242675,0.0041115283966064,256,1.172650618795063
0.0025100708007812,0.0039989948272705,257,1.5931800911854388
0.003000259399414,0.0045061111450195,258,1.5019071837253863
0.0039999485015869,0.0040030479431152,259,1.0007748703582233
0.0025112628936767,0.0040009021759033,260,1.5931833285863763
0.0030028820037841,0.0035071372985839,261,1.167923779277494
0.0030038356781005,0.0039973258972167,262,1.330740534963098
0.0045053958892822,0.0035054683685302,263,0.7780600095253098
0.0020039081573486,0.0030007362365722,264,1.4974419988102239
0.003000259399414,0.0039989948272705,265,1.3328830260648694
0.0029995441436767,0.0035071372985839,266,1.1692234321596
0.0035145282745361,0.0039982795715332,267,1.1376433077810286
0.0029995441436767,0.0035080909729003,268,1.1695413719100154
0.0029997825622558,0.0039999485015869,269,1.3334128119536062
0.0025098323822021,0.0039989948272705,270,1.5933314334568531
0.0030043125152587,0.0052289962768554,271,1.7404967859693963
0.0030000209808349,0.0040011405944824,272,1.3337042040848963
0.0035040378570556,0.0041592121124267,273,1.1869769340681824
0.0020086765289306,0.0040023326873779,274,1.9925222551929274
0.0029995441436767,0.0042266845703125,275,1.4091089738494826
0.0030007362365722,0.0045075416564941,276,1.5021452407437026
0.0025098323822021,0.0045061111450195,277,1.7953833000855168
0.0030043125152587,0.0040004253387451,278,1.3315609872232699
0.0030000209808349,0.0040016174316406,279,1.3338631486926995
0.0019998550415039,0.004509687423706,280,2.2550071530758022
0.0025076866149902,0.0040016174316406,281,1.5957406351017422
0.0030045509338378,0.0042228698730468,282,1.4054911918743231
0.0029995441436767,0.0039985179901123,283,1.3330418885621416
0.0025050640106201,0.0040035247802734,284,1.5981726468068869
0.0030097961425781,0.0040657520294189,285,1.3508396704689443
0.0029997825622558,0.004000186920166,286,1.3334922905738569
0.0019996166229248,0.004047155380249,287,2.023965661142237
0.0025036334991455,0.0039994716644287,288,1.5974669079135326
0.0030097961425781,0.0045094490051269,289,1.498257287705952
0.0029997825622558,0.004000186920166,290,1.3334922905738569
0.0025086402893066,0.0039994716644287,291,1.5942786542482632
0.0025074481964111,0.0043771266937255,292,1.7456499001616317
0.0030040740966796,0.0039987564086914,293,1.331111111111148
0.003000259399414,0.0040712356567382,294,1.3569612205975854
0.0025041103363037,0.0039999485015869,295,1.597353137198897
0.0030097961425781,0.0039999485015869,296,1.328976552598232
0.0030000209808349,0.0040197372436523,297,1.3399030437892523

